The Anatomy of Implicit Bias: Information Allocation in Neural Network Training

Implicit bias is usually explained as the preference of an optimization process for certain final solutions and their geometry. This view helps explain where a model finally stops. It gives less direct explanation of how this bias is formed during training. This paper proposes a training-time information allocation view. Under this view, optimization forms a writing pattern for error signals across parameter paths, coordinate channels, and sample regions. This paper builds a set of observable allocation diagnostics. These diagnostics include gradient demand, actual update injection, coordinate gain induced by exponential moving averages, channel-level update ratios, and sample-wise loss distributions. To separate training progress from internal allocation, this paper introduces a collapse--persistence analysis. Under matched training loss, if external loss statistics collapse but internal allocation ratios remain separated, then the factor changes the internal allocation of the training signal. Overall, this paper extends the analysis of implicit bias from final-solution geometry to training-time signal allocation. The main claim is that implicit bias is not only reflected by the final solution. It is also reflected by which parameter paths, coordinate channels, and sample regions receive the error signal first and more strongly during training. Based on this view, this paper places different training factors into a unified information-allocation diagnostic framework. The framework gives a mechanism-level explanation of training-time implicit bias. It also provides a basis for future optimization methods that control training progress and signal allocation separately.

==> affectnet7_acc_wide.csv <==
step,affect_fixed,affect_dynamic_06_05,affect_dynamic_055_0
29,16.428571701049805,14.628570556640623,18.857141494750977
59,,16.371427536010742,
89,,21.628570556640625,
119,23.485713958740234,22.25714111328125,25.999998092651367
149,23.857141494750977,21.14285659790039,34.914283752441406
179,,25.942855834960938,
209,,29.14285659790039,
239,,34.771427154541016,
269,,39.31428527832031,
299,,44.22856903076172,
329,31.11428451538086,46.028568267822266,50.79999923706055
359,32.28571319580078,49.5142822265625,51.28571319580078
389,,49.82856750488281,
419,,53.28571319580078,
449,39.39999771118164,54.171424865722656,52.914283752441406
479,41.37142562866211,55.34285354614258,54.71428298950195
509,,55.88571166992188,
539,,57.97142791748047,
569,46.771427154541016,59.59999847412109,54.48571014404297
599,47.94285583496094,59.79999923706055,55.85713958740234
629,49.28571319580078,59.914283752441406,57.08571243286133
659,,60.48571395874024,
689,51.171424865722656,60.94285583496094,58.19999694824219
719,50.5142822265625,60.68571090698242,59.028568267822266
749,,61.48571014404297,
779,,61.25714111328125,
809,52.48571395874024,61.85713958740234,59.65713882446289
839,52.57142639160156,61.71428298950195,60.97142791748047
869,,61.88571166992188,
899,,62.08571243286133,
929,,62.142852783203125,
959,,62.08571243286133,
989,,61.914283752441406,
1019,54.4571418762207,62.59999847412109,60.82856750488281
1049,,62.57142639160156,
1079,,62.39999771118164,
1109,55.0571403503418,61.88571166992188,60.914283752441406
1139,55.57142639160156,62.31428527832031,61.4571418762207
1169,55.57142639160156,62.62857055664063,61.71428298950195
1199,55.57142639160156,62.68571090698242,61.25714111328125
1229,56.028568267822266,62.34285354614258,61.999996185302734
1259,,63.08571243286133,
1289,,62.914283752441406,
1319,,62.59999847412109,
1349,,62.171424865722656,
1379,,63.22856903076172,
1409,,62.94285583496094,
1439,57.19999694824219,63.28571319580078,62.94285583496094
1469,57.71428298950195,62.74285507202149,62.22856903076172
1499,57.85713958740234,62.999996185302734,62.74285507202149
1529,,62.22856903076172,
1559,58.5142822265625,63.31428527832031,62.34285354614258
1589,58.5142822265625,63.9714241027832,62.37142562866211
1619,,62.88571166992188,
1649,58.82857131958008,64.31428527832031,62.62857055664063
1679,,62.94285583496094,
1709,,64.02857208251953,
1739,59.5142822265625,63.62857055664063,63.31428146362305
1769,,64.08570861816406,
1799,,64.08570861816406,
1829,59.914283752441406,63.97142791748047,63.39999771118164
1859,60.14285659790039,63.85713958740234,63.08571243286133
1889,59.54285430908203,63.85713958740234,63.34285354614258
1919,60.25714111328125,64.37142944335938,63.4571418762207
1949,,64.19999694824219,
2001,60.39999771118164,63.999996185302734,63.45713806152344
2031,60.59999847412109,63.771427154541016,64.02857208251953
2061,60.31428527832031,64.14285278320312,63.5142822265625
2091,60.65713882446289,64.1142807006836,63.71428298950195
2121,,64.19999694824219,
2151,60.4571418762207,64.54285430908203,63.771427154541016
2181,61.22856903076172,64.19999694824219,64.02857208251953
2211,,64.25714111328125,
2241,,64.02857208251953,
2271,,63.85713958740234,
2301,,64.34285736083984,
2331,,64.45713806152344,
2361,61.31428146362305,64.25714111328125,63.74285507202149
2391,,64.57142639160156,
2421,61.11428451538086,64.5999984741211,64.1142807006836
2451,61.14285659790039,64.4000015258789,64.08570861816406
2481,,64.57142639160156,
2511,61.59999847412109,64.05714416503906,64.37142944335938
2541,62.028568267822266,64.02857208251953,63.71428298950195
2571,,64.39999389648438,
2601,61.31428146362305,64.25714111328125,64.05714416503906
2631,,64.37142944335938,63.88571166992188
2661,,64.37142944335938,
2691,,64.68571472167969,
2721,61.914283752441406,64.5142822265625,64.65714263916016
2751,62.028568267822266,64.65714263916016,64.25714111328125
2781,,64.71427917480469,
2811,,64.71428680419922,
2841,,64.77142333984375,
2871,,64.68571472167969,
2901,62.11428451538086,64.62857055664062,63.59999847412109
2931,,64.74285125732422,
2961,,64.94285583496094,
2991,,64.77142333984375,
3021,62.37142562866211,64.94285583496094,64.65714263916016
3051,62.19999694824219,64.88571166992188,64.48571014404297
3081,,64.9142837524414,
3111,,64.9142837524414,
3141,62.59999847412109,64.71428680419922,64.9142837524414
3171,,64.4285659790039,
3201,,65.0,
3231,62.37142562866211,65.25714111328125,64.62857055664062
3261,62.028568267822266,65.31428527832031,64.65714263916016
3291,,65.05714416503906,
3321,62.74285507202149,64.94285583496094,64.88571166992188
3351,,64.74285125732422,
3381,,64.5999984741211,
3411,,65.31428527832031,
3441,,64.5142822265625,
3471,62.94285583496094,64.71427917480469,64.48571014404297
3501,,64.97142791748047,
3531,62.5142822265625,65.1142807006836,64.45713806152344
3561,,65.08570861816406,
3591,,65.34285736083984,
3621,,64.79999542236328,
3651,,65.22856903076172,
3681,62.74285507202149,64.82856750488281,64.68571472167969
3711,,65.19999694824219,
3741,,65.28571319580078,
3771,,65.05713653564453,
3801,63.19999694824219,65.34285736083984,64.88571166992188
3831,63.171424865722656,65.5142822265625,64.48571014404297
3861,,65.37142944335938,
3891,63.42856979370117,65.39999389648438,65.02857208251953
3921,,65.5142822265625,
3973,63.97142791748047,65.14285278320312,64.71428680419922
4003,63.42856979370117,65.5999984741211,64.85713958740234
4033,63.19999694824219,65.4285659790039,65.028564453125
4063,,65.34285736083984,
4093,,65.48571014404297,64.88571166992188
4123,,65.37142944335938,
4153,63.42856979370117,65.1142807006836,65.28571319580078
4183,63.54285430908203,65.17142486572266,64.94285583496094
4213,,65.0,
4243,,65.25714111328125,
4273,,65.02857208251953,
4303,,64.94285583496094,
4333,,65.77142333984375,
4363,63.48571014404297,65.31428527832031,65.28571319580078
4393,64.08570861816406,65.17142486572266,65.34285736083984
4423,,65.17142486572266,
4453,63.59999847412109,65.25714111328125,65.25714111328125
4483,63.82856750488281,65.54285430908203,65.25714111328125
4513,,65.34285736083984,
4543,,65.34285736083984,
4573,63.59999847412109,65.39999389648438,65.4285659790039
4603,,65.45713806152344,
4633,,64.97142791748047,
4663,,65.74285125732422,
4693,,66.17142486572266,
4723,,65.82856750488281,
4753,,65.85713958740234,
4783,64.31428527832031,65.97142791748047,64.54285430908203
4813,,65.65714263916016,
4843,63.74285507202149,65.68571472167969,65.34285736083984
4873,63.88571166992188,66.1142807006836,65.25714111328125
4903,,65.9142837524414,
4933,63.65713882446289,65.82856750488281,65.45713806152344
4963,,66.14285278320312,
4993,64.4000015258789,65.97142791748047,64.9142837524414
5023,,66.14285278320312,
5053,63.88571166992188,65.31428527832031,64.88571166992188
5083,,66.14285278320312,
5113,,66.05713653564453,
5143,,65.48571014404297,
5173,63.999996185302734,65.82856750488281,65.39999389648438
5203,64.17142486572266,65.62857055664062,65.45713806152344
5233,64.02857208251953,65.74285125732422,65.62857055664062
5263,,65.54285430908203,
5293,,66.02857208251953,
5323,63.85713958740234,65.5142822265625,64.85713958740234
5353,63.85713958740234,65.62857055664062,65.34285736083984
5383,64.34285736083984,65.4285659790039,65.34285736083984
5413,64.22856903076172,66.14285278320312,64.9142837524414
5443,,65.65714263916016,
5473,63.94285583496094,65.28571319580078,65.05714416503906
5503,64.19999694824219,65.5142822265625,65.14285278320312
5533,,65.5142822265625,
5563,,65.54285430908203,
5593,64.39999389648438,65.39999389648438,65.14285278320312
5623,63.914283752441406,65.62857055664062,65.19999694824219
5653,64.31428527832031,65.85713958740234,65.45713806152344
5683,,65.74285125732422,
5713,,66.08570861816406,
5743,64.05714416503906,65.68571472167969,65.05714416503906
5773,63.914283752441406,65.88571166992188,65.37142181396484
5803,64.22856903076172,66.05713653564453,65.4285659790039
5833,64.45713806152344,66.25714111328125,65.34285736083984
5863,,66.31428527832031,
5893,,65.65714263916016,
5945,64.17142486572266,65.62857055664062,64.94285583496094
5975,,65.54285430908203,
6005,,66.0,
6035,,66.17142486572266,
6065,64.62857055664062,66.02857208251953,65.1142807006836
6095,64.39999389648438,66.19999694824219,65.34285736083984
6125,,65.71428680419922,
6155,64.34285736083984,65.68571472167969,65.45713806152344
6185,64.4285659790039,66.14285278320312,65.65714263916016
6215,64.45713806152344,66.02857208251953,65.68571472167969
6245,64.28571319580078,65.71428680419922,65.79999542236328
6275,,66.14285278320312,
6305,64.28571319580078,66.28571319580078,65.57142639160156
6335,,66.02857208251953,
6365,64.65714263916016,65.77142333984375,66.05713653564453
6395,,65.65714263916016,
6425,64.5999984741211,65.65714263916016,65.9142837524414
6455,,66.1142807006836,
6485,64.97142791748047,65.85713958740234,66.25714111328125
6515,,65.71428680419922,
6545,64.4285659790039,66.14285278320312,65.5142822265625
6575,64.5142822265625,65.57142639160156,65.71428680419922
6605,,65.82856750488281,
6635,64.54285430908203,66.28571319580078,65.94285583496094
6665,65.19999694824219,66.28571319580078,65.65714263916016
6695,64.28571319580078,66.08570861816406,65.88571166992188
6725,64.45713806152344,66.08570861816406,65.85713958740234
6755,64.77142333984375,66.1142807006836,65.85713958740234
6785,,66.02857208251953,
6815,64.57142639160156,66.22856903076172,66.0
6845,64.68571472167969,65.97142791748047,65.54285430908203
6875,,65.97142791748047,
6905,,66.0,
6935,,66.0,
6965,64.82856750488281,65.82856750488281,65.85713958740234
6995,,66.02857208251953,
7025,,65.97142791748047,
7055,,66.05713653564453,
7085,,66.25714111328125,
7115,,66.14285278320312,
7145,64.85713958740234,65.97142791748047,65.5999984741211
7175,,65.9142837524414,
7205,64.65714263916016,66.0,65.74285125732422
7235,64.9142837524414,66.0,65.74285125732422
7265,64.57142639160156,66.22856903076172,66.28571319580078
7295,,66.19999694824219,
7325,65.0,66.05713653564453,66.08570861816406
7355,64.39999389648438,66.14285278320312,65.85713958740234
7385,,65.68571472167969,
7415,65.1142807006836,66.34285736083984,65.85713958740234
7445,64.85713958740234,66.34285736083984,65.65714263916016
7475,65.14285278320312,65.79999542236328,65.97142791748047
7505,64.94285583496094,65.88571166992188,66.02857208251953
7535,,65.97142791748047,
7565,,65.85713958740234,
7595,,65.74285125732422,
7625,,65.97142791748047,
7655,64.5999984741211,65.62857055664062,66.28571319580078
7685,64.74285125732422,66.25714111328125,66.57142639160156
7715,64.94285583496094,65.97142791748047,66.02857208251953
7745,,66.57142639160156,
7775,,66.77142333984375,
7805,65.1142807006836,66.5142822265625,66.34285736083984
7835,64.79999542236328,66.4285659790039,66.65714263916016
7865,64.85713958740234,66.48571014404297,66.14285278320312
7917,65.02857208251953,66.4285659790039,66.19999694824219
7947,,66.28571319580078,
7977,64.94285583496094,66.31428527832031,66.1142807006836
8007,,66.28571319580078,
8037,,66.4285659790039,
8067,,66.25714111328125,
8097,,66.1142807006836,
8127,,66.08570861816406,
8157,,66.34285736083984,
8187,,66.34285736083984,
8217,65.0,66.45713806152344,66.14285278320312
8247,64.85713958740234,66.31428527832031,66.17142486572266
8277,,66.45713806152344,
8307,,66.28571319580078,
8337,65.05714416503906,66.1142807006836,66.28571319580078
8367,64.9142837524414,65.79999542236328,66.0
8397,65.1142807006836,65.97142791748047,66.25714111328125
8427,,66.48571014404297,
8457,65.25714111328125,66.71427917480469,66.48571014404297
8487,,66.08570861816406,
8517,64.94285583496094,66.22856903076172,66.05714416503906
8547,,66.62857055664062,
8577,64.94285583496094,66.48571014404297,66.5999984741211
8607,65.31428527832031,66.22856903076172,66.4285659790039
8637,,65.97142791748047,
8667,65.25714111328125,66.4000015258789,66.25714111328125
8697,,66.34285736083984,
8727,65.08570861816406,66.02857208251953,66.05713653564453
8757,65.1142807006836,66.31428527832031,66.08570861816406
8787,,66.82856750488281,
8817,65.05714416503906,66.48571014404297,65.88571166992188
8847,,66.14285278320312,
8877,,66.28571319580078,
8907,,66.34285736083984,
8937,,66.39999389648438,
8967,64.68571472167969,66.71428680419922,65.9142837524414
8997,65.14285278320312,66.5142822265625,66.0
9027,65.54285430908203,66.22856903076172,65.9142837524414
9057,65.4000015258789,66.34285736083984,65.97142791748047
9087,,66.5142822265625,65.71427917480469
9117,,66.25714111328125,
9147,,66.85713958740234,
9177,,66.4285659790039,
9207,,66.74285125732422,
9237,65.05713653564453,66.34285736083984,66.17142486572266
9267,,66.19999694824219,
9297,65.17142486572266,66.71427917480469,65.68571472167969
9327,,66.37142181396484,66.17142486572266
9357,65.37142944335938,66.77142333984375,66.5142822265625
9387,65.34285736083984,66.62857055664062,65.85713958740234
9417,,66.34285736083984,
9447,,66.22856903076172,
9477,65.19999694824219,66.62857055664062,66.14285278320312
9507,65.31428527832031,66.37142181396484,66.34285736083984
9537,,66.37142944335938,
9567,,66.45713806152344,
9597,64.97142791748047,66.68571472167969,65.94285583496094
9627,,66.82856750488281,
9657,65.4285659790039,66.48571014404297,66.02857208251953
9687,65.31428527832031,66.48571014404297,66.08570861816406
9717,,66.77142333984375,
9747,,66.77142333984375,
9777,65.28571319580078,66.9142837524414,66.4285659790039
9807,,66.4285659790039,
9837,64.97142791748047,66.71428680419922,66.19999694824219
9889,,66.88571166992188,
9919,,66.68571472167969,
9949,,66.74285125732422,
9979,,66.62857055664062,
10009,65.1142807006836,66.54285430908203,66.05713653564453
10039,65.08570861816406,66.45713806152344,65.94285583496094
10069,65.14285278320312,66.37142181396484,66.37142944335938
10099,65.31428527832031,66.54285430908203,66.14285278320312
10129,,66.74285125732422,
10159,,66.31428527832031,
10189,,66.48571014404297,
10219,,66.57142639160156,
10249,65.39999389648438,66.39999389648438,65.97142791748047
10279,65.54285430908203,66.5999984741211,66.19999694824219
10309,,66.48571014404297,
10339,65.48571014404297,66.57142639160156,66.028564453125
10369,,66.45713806152344,
10399,,66.65714263916016,
10429,65.22856903076172,66.14285278320312,66.28571319580078
10459,65.31428527832031,66.48571014404297,66.22856903076172
10489,65.34285736083984,66.57142639160156,66.79999542236328
10519,65.62857055664062,66.25714111328125,66.65714263916016
10549,,66.28571319580078,
10579,66.08570861816406,66.57142639160156,66.31428527832031
10609,,66.82856750488281,
10639,65.68571472167969,66.45713806152344,66.22856903076172
10669,,66.65714263916016,
10699,65.62857055664062,66.48571014404297,66.17142486572266
10729,65.37142944335938,66.39999389648438,65.9142837524414
10759,65.65714263916016,66.48571014404297,66.37142944335938
10789,,66.54285430908203,66.19999694824219
10819,,66.25714111328125,
10849,,66.94285583496094,
10879,65.48571014404297,66.57142639160156,66.14285278320312
10909,,66.82856750488281,
10939,65.37142944335938,66.48571014404297,66.34285736083984
10969,,66.9142837524414,
10999,65.14285278320312,66.77142333984375,66.37142944335938
11029,65.77142333984375,67.22856903076172,66.19999694824219
11059,65.54285430908203,66.82856750488281,66.39999389648438
11089,65.31428527832031,66.22856903076172,65.79999542236328
11119,65.4285659790039,66.62857055664062,66.5999984741211
11149,65.22856903076172,66.88571166992188,66.74285125732422
11179,65.28571319580078,66.4285659790039,66.62857055664062
11209,,66.5999984741211,
11239,,66.31428527832031,
11269,,66.34285736083984,
11299,,66.62857055664062,
11329,,66.48571014404297,
11359,65.65714263916016,66.19999694824219,66.4285659790039
11389,,66.1142807006836,
11419,,66.71427917480469,
11449,65.57142639160156,66.19999694824219,66.37142944335938
11479,65.71428680419922,66.08570861816406,66.4285659790039
11509,,66.5142822265625,
11539,,66.82856750488281,
11569,,66.82856750488281,
11599,,66.74285125732422,
11629,,66.48571014404297,
11659,,66.45713806152344,
11689,65.25714111328125,66.39999389648438,66.02857208251953
11719,65.79999542236328,66.48571014404297,66.31428527832031
11749,,66.82856750488281,
11779,,66.62857055664062,
11809,,66.79999542236328,
11861,65.74285125732422,67.0,66.39999389648438
11891,65.39999389648438,66.74285125732422,66.25714111328125
11921,65.34285736083984,66.82856750488281,66.65714263916016
11951,65.54285430908203,66.94285583496094,66.5142822265625
11981,65.37142944335938,66.71427917480469,66.19999694824219
12011,65.28571319580078,66.54285430908203,66.39999389648438
12041,65.25714111328125,67.02857208251953,66.4285659790039
12071,65.48571014404297,66.82856750488281,66.48571014404297
12101,65.34285736083984,66.65714263916016,66.5142822265625
12131,65.19999694824219,66.71428680419922,66.37142944335938
12161,,66.71428680419922,
12191,65.22856903076172,67.14285278320312,66.34285736083984
12221,65.34285736083984,66.77142333984375,66.45713806152344
12251,,66.19999694824219,
12281,65.22856903076172,66.5999984741211,66.62857055664062
12311,,66.62857055664062,
12341,,66.97142791748047,
12371,,66.5142822265625,
12401,64.94285583496094,67.19999694824219,66.25714111328125
12431,65.25714111328125,66.88571166992188,66.65714263916016
12461,,66.9142837524414,
12491,,67.1142807006836,
12521,65.5999984741211,66.5999984741211,66.14285278320312
12551,65.54285430908203,66.77142333984375,66.08570861816406
12581,65.28571319580078,66.74285125732422,66.19999694824219
12611,65.77142333984375,66.97142791748047,66.08570861816406
12641,,67.08570861816406,
12671,,66.82856750488281,
12701,65.79999542236328,66.74285125732422,66.34285736083984
12731,,66.94285583496094,
12761,,67.0,
12791,65.5142822265625,66.82856750488281,66.19999694824219
12821,65.1142807006836,66.88571166992188,66.48571014404297
12851,,66.88571166992188,
12881,,66.88571166992188,
12911,65.39999389648438,66.82856750488281,66.48571014404297
12941,65.57142639160156,66.82856750488281,66.05714416503906
12971,,66.77142333984375,
13001,,66.74285125732422,
13031,,66.79999542236328,
13061,65.62857055664062,66.68571472167969,66.97142791748047
13091,65.4000015258789,67.02857208251953,66.77142333984375
13121,,66.79999542236328,
13151,,66.57142639160156,
13181,65.5999984741211,66.97142791748047,66.62857055664062
13211,65.68571472167969,66.77142333984375,66.77142333984375
13241,65.79999542236328,67.19999694824219,66.62857055664062
13271,65.68571472167969,67.25714111328125,66.65714263916016
13301,65.48571014404297,66.79999542236328,67.0
13331,65.28571319580078,67.34285736083984,66.74285125732422
13361,65.74285125732422,66.5999984741211,66.62857055664062
13391,65.54285430908203,66.9142837524414,66.39999389648438
13421,,66.88571166992188,
13451,65.68571472167969,66.65714263916016,66.5142822265625
13481,65.94285583496094,66.97142791748047,66.54285430908203
13511,66.0,67.19999694824219,66.57142639160156
13541,66.0,66.5999984741211,66.79999542236328
13571,,66.97142791748047,
13601,,66.85713958740234,
13631,,67.0,
13661,65.9142837524414,67.08570861816406,66.39999389648438
13691,65.88571166992188,67.19999694824219,66.82856750488281
13721,65.85713958740234,67.25714111328125,66.34285736083984
13751,65.88571166992188,67.4285659790039,66.39999389648438
13781,65.22856903076172,66.9142837524414,66.57142639160156
13833,,66.88571166992188,
13863,65.74285888671875,66.48571014404297,66.94285583496094
13893,,67.0,
13923,65.79999542236328,67.39999389648438,66.68571472167969
13953,,66.88571166992188,
13983,65.71428680419922,66.62857055664062,66.54285430908203
14013,65.62857055664062,66.9142837524414,66.85713958740234
14043,,66.82856750488281,
14073,,67.45713806152344,
14103,66.0,66.68571472167969,67.08570861816406
14133,65.5999984741211,67.0,66.68571472167969
14163,65.85713958740234,67.0,66.9142837524414
14193,,67.22856903076172,
14223,65.5142822265625,67.17142486572266,66.45713806152344
14253,,66.57142639160156,
14283,65.19999694824219,66.74285125732422,66.65714263916016
14313,,66.94285583496094,
14343,,66.54285430908203,
14373,,67.1142807006836,
14403,66.0,66.88571166992188,66.54285430908203
14433,65.31428527832031,66.85713958740234,67.0
14463,,66.9142837524414,
14493,,67.02857208251953,
14523,65.85713958740234,66.97142791748047,66.62857055664062
14553,65.57142639160156,67.14285278320312,66.39999389648438
14583,65.45713806152344,66.79999542236328,66.85713958740234
14613,65.62857055664062,67.19999694824219,66.97142791748047
14643,65.79999542236328,67.02857208251953,66.82856750488281
14673,65.37142944335938,67.1142807006836,66.65714263916016
14703,65.65714263916016,67.19999694824219,66.77142333984375
14733,,66.82856750488281,
14763,65.88571166992188,66.71427917480469,66.62857055664062
14793,65.94285583496094,66.94285583496094,66.5999984741211
14823,65.85713958740234,66.82856750488281,66.45713806152344
14853,65.82856750488281,66.77142333984375,66.77142333984375
14883,,66.9142837524414,
14913,65.68571472167969,66.9142837524414,66.48571014404297
14943,,67.22856903076172,
14973,,67.14285278320312,
15003,65.68571472167969,67.02857208251953,66.85713958740234
15033,,66.79999542236328,
15063,,67.22856903076172,
15093,,67.14285278320312,
15123,65.71428680419922,67.1142807006836,66.65714263916016
15153,,66.88571166992188,
15183,,66.9142837524414,
15213,65.57142639160156,66.94285583496094,66.77142333984375
15243,65.68571472167969,66.48571014404297,66.57142639160156
15273,65.57142639160156,67.0,66.54285430908203
15303,,66.48571014404297,
15333,,67.14285278320312,
15363,65.82856750488281,66.79999542236328,66.71427917480469
15393,,66.34285736083984,
15423,65.77142333984375,67.19999694824219,66.94285583496094
15453,65.71428680419922,67.1142807006836,66.39999389648438
15483,65.85713958740234,67.1142807006836,66.68571472167969
15513,65.97142791748047,66.77142333984375,66.57142639160156
15543,65.62857055664062,66.74285125732422,66.28571319580078
15573,65.77142333984375,67.05713653564453,66.4285659790039
15603,66.028564453125,66.9142837524414,66.79999542236328
15633,,67.17142486572266,
15663,,67.34285736083984,
15693,65.5999984741211,66.94285583496094,66.68571472167969
15723,65.79999542236328,67.02857208251953,66.65714263916016
15753,65.4285659790039,67.08570861816406,66.5999984741211
15805,65.68571472167969,67.02857208251953,66.39999389648438
15835,,66.97142791748047,
15865,,66.97142791748047,
15895,65.82856750488281,66.94285583496094,66.68571472167969
15925,,67.22856903076172,
15955,,67.34285736083984,
15985,,67.05713653564453,
16015,,67.1142807006836,
16045,,67.0,
16075,,66.85713958740234,
16105,65.4285659790039,66.68571472167969,66.31428527832031
16135,,67.08570861816406,
16165,,67.14285278320312,
16195,65.9142837524414,67.02857208251953,66.34285736083984
16225,66.08570861816406,67.14285278320312,66.5999984741211
16255,,67.05713653564453,
16285,66.08570861816406,67.17142486572266,66.57142639160156
16315,66.08570861816406,67.028564453125,66.39999389648438
16345,66.05714416503906,66.79999542236328,66.65714263916016
16375,66.0,67.1142807006836,66.94285583496094
16405,66.34285736083984,67.14285278320312,66.5999984741211
16435,,67.25714111328125,
16465,66.0,66.79999542236328,66.62857055664062
16495,65.5142822265625,67.1142807006836,66.54285430908203
16525,65.97142791748047,66.97142791748047,66.54285430908203
16555,,67.05714416503906,
16585,65.9142837524414,67.0,66.4285659790039
16615,66.0,66.79999542236328,66.48571014404297
16645,,67.22856903076172,
16675,,67.08570861816406,
16705,65.97142791748047,66.94285583496094,66.5999984741211
16735,,67.02857208251953,
16765,65.77142333984375,66.54285430908203,66.65714263916016
16795,,66.9142837524414,
16825,65.88571166992188,66.85713958740234,66.4000015258789
16855,65.9142837524414,67.02857208251953,66.77142333984375
16885,66.1142807006836,67.02857208251953,66.79999542236328
16915,,66.82856750488281,
16945,,66.97142791748047,
16975,,67.19999694824219,
17005,,67.05713653564453,
17035,,67.08570861816406,
17065,66.14285278320312,67.05713653564453,66.77142333984375
17095,65.85713958740234,66.5999984741211,66.85713958740234
17125,66.1142807006836,67.28571319580078,67.0
17155,,67.1142807006836,
17185,,67.4285659790039,
17215,,67.45713806152344,
17245,66.1142807006836,66.88571166992188,67.05713653564453
17275,,66.79999542236328,
17305,,66.85713958740234,
17335,65.9142837524414,66.45713806152344,66.5999984741211
17365,,67.02857208251953,
17395,66.28571319580078,66.94285583496094,66.88571166992188
17425,,67.5999984741211,
17455,,67.19999694824219,
17485,65.9142837524414,67.17142486572266,66.94285583496094
17515,,66.74285125732422,
17545,,66.97142791748047,
17575,,67.05713653564453,
17605,65.9142837524414,67.02857208251953,66.65714263916016
17635,,67.4000015258789,
17665,,67.17142486572266,
17695,,67.4000015258789,
17725,66.08570861816406,67.25714111328125,66.97142791748047
17777,65.97142791748047,67.08570861816406,67.1142807006836
17807,66.19999694824219,67.25714111328125,66.94285583496094
17837,,67.19999694824219,
17867,66.17142486572266,66.97142791748047,67.19999694824219
17897,,67.22856903076172,
17927,66.22856903076172,67.45713806152344,66.82856750488281
17957,65.97142791748047,67.19999694824219,67.1142807006836
17987,66.08570861816406,67.28571319580078,67.08570861816406
18017,,67.02857208251953,
18047,66.14285278320312,67.5999984741211,67.45713806152344
18077,,67.28571319580078,
18107,65.68571472167969,66.85713958740234,67.0
18137,65.79999542236328,67.22856903076172,67.14285278320312
18167,65.9142837524414,67.25714111328125,67.08570861816406
18197,65.74285125732422,67.14285278320312,66.85713958740234
18227,,66.85713958740234,
18257,66.08570861816406,67.02857208251953,67.25714111328125
18287,66.39999389648438,67.37142944335938,66.62857055664062
18317,65.5999984741211,66.57142639160156,67.19999694824219
18347,,67.08570861816406,
18377,66.17142486572266,67.19999694824219,66.74285125732422
18407,,66.88571166992188,
18437,,66.74285125732422,
18467,66.05714416503906,66.94285583496094,67.0
18497,,66.9142837524414,
18527,65.62857055664062,67.14285278320312,66.82856750488281
18557,,67.02857208251953,
18587,,67.0,
18617,65.9142837524414,67.1142807006836,67.0
18647,66.14285278320312,67.34285736083984,66.65714263916016
18677,,67.25714111328125,
18707,66.02857208251953,67.19999694824219,66.48571014404297
18737,,67.17142486572266,
18767,66.0,67.05713653564453,66.85713958740234
18797,,67.05714416503906,
18827,65.94285583496094,67.1142807006836,67.02857208251953
18857,,66.88571166992188,
18887,65.94285583496094,67.08570861816406,67.0
18917,65.71427917480469,66.97142791748047,67.05713653564453
18947,,67.22856903076172,
18977,,67.08570861816406,
19007,66.31428527832031,67.0,66.68571472167969
19037,,67.0,
19067,66.25714111328125,66.97142791748047,66.82856750488281
19097,66.34285736083984,67.05714416503906,66.82856750488281
19127,,66.5999984741211,
19157,,66.9142837524414,
19187,,67.05713653564453,
19217,66.08570861816406,67.14285278320312,67.25714111328125
19247,,66.88571166992188,
19277,65.97142791748047,67.28571319580078,66.97142791748047
19307,,67.28571319580078,
19337,66.17142486572266,66.79999542236328,67.25714111328125
19367,,66.79999542236328,
19397,,66.85713958740234,
19427,66.39999389648438,67.08570861816406,67.25714111328125
19457,65.5999984741211,67.14285278320312,67.14285278320312
19487,66.05714416503906,66.71427917480469,67.19999694824219
19517,65.71427917480469,67.0,66.9142837524414
19547,65.57142639160156,66.54285430908203,67.19999694824219
19577,66.08570861816406,67.5999984741211,67.22856903076172
19607,,67.4000015258789,
19637,,67.1142807006836,
19667,,67.34285736083984,
19697,66.17142486572266,67.19999694824219,66.9142837524414
19749,,67.25714111328125,
19779,66.05714416503906,67.5142822265625,66.82856750488281
19809,65.9142837524414,67.22856903076172,66.94285583496094
19839,66.02857208251953,67.5142822265625,66.94285583496094
19869,66.25714111328125,66.65714263916016,66.82856750488281
19899,65.88571166992188,67.34285736083984,66.88571166992188
19929,,67.02857208251953,
19959,,66.88571166992188,
19989,66.17142486572266,66.97142791748047,66.79999542236328
20019,65.94285583496094,66.94285583496094,66.88571166992188
20049,66.19999694824219,67.08570861816406,66.79999542236328
20079,,67.31428527832031,
20109,,66.71428680419922,
20139,,66.94285583496094,
20169,,67.14285278320312,
20199,,66.94285583496094,
20229,,66.77142333984375,
20259,66.25714111328125,66.62857055664062,67.028564453125
20289,,67.05713653564453,
20319,,66.94285583496094,
20349,66.17142486572266,66.94285583496094,66.97142791748047
20379,,67.39999389648438,
20409,,66.4285659790039,
20439,,66.71428680419922,
20469,,66.85713958740234,
20499,65.74285125732422,66.79999542236328,67.08570861816406
20529,65.88571166992188,67.25714111328125,67.08570861816406
20559,65.88571166992188,66.9142837524414,67.22856903076172
20589,,67.0,
20619,,66.77142333984375,
20649,66.19999694824219,66.9142837524414,66.85713958740234
20679,,66.48571014404297,
20709,65.88571166992188,67.1142807006836,67.19999694824219
20739,66.02857208251953,67.14285278320312,66.94285583496094
20769,66.1142807006836,66.88571166992188,66.94285583496094
20799,,67.19999694824219,
20829,,67.1142807006836,
20859,66.28571319580078,67.08570861816406,67.05713653564453
20889,,67.1142807006836,
20919,,67.25714111328125,
20949,,67.02857208251953,
20979,,67.02857208251953,
21009,66.57142639160156,66.9142837524414,66.77142333984375
21039,,67.0,
21069,66.14285278320312,66.88571166992188,66.5142822265625
21099,66.28571319580078,66.9142837524414,66.82856750488281
21129,66.17142486572266,67.02857208251953,67.17142486572266
21159,66.08570861816406,67.17142486572266,67.17142486572266
21189,,67.02857208251953,
21219,66.62857055664062,67.57142639160156,67.19999694824219
21249,,66.82856750488281,
21279,,66.85713958740234,
21309,66.17142486572266,66.94285583496094,66.94285583496094
21339,66.37142944335938,67.25714111328125,67.05714416503906
21369,,67.28571319580078,
21399,66.48571014404297,67.17142486572266,66.97142791748047
21429,,66.85713958740234,
21459,,66.77142333984375,
21489,,67.14285278320312,
21519,66.45713806152344,67.28571319580078,67.05714416503906
21549,66.34285736083984,67.22856903076172,66.97142791748047
21579,,67.02857208251953,
21609,66.5999984741211,66.88571166992188,67.0
21639,,67.08570861816406,
21669,,66.77142333984375,
21721,66.45713806152344,67.05713653564453,67.14285278320312
21751,,66.79999542236328,
21781,66.31428527832031,66.97142791748047,66.68571472167969
21811,,67.0,
21841,66.57142639160156,66.85713958740234,67.1142807006836
21871,66.57142639160156,66.5999984741211,66.97142791748047
21901,66.45713806152344,66.9142837524414,67.08570861816406
21931,,66.65714263916016,
21961,66.37142181396484,66.65714263916016,67.14285278320312
21991,,66.9142837524414,
22021,66.19999694824219,67.0,67.19999694824219
22051,66.37142944335938,66.5142822265625,67.25714111328125
22081,66.39999389648438,66.79999542236328,67.02857208251953
22111,66.37142944335938,67.08570861816406,67.1142807006836
22141,66.4285659790039,66.77142333984375,67.22856903076172
22171,,67.4000015258789,
22201,66.31428527832031,66.57142639160156,66.5999984741211
22231,66.28571319580078,66.77142333984375,67.02857208251953
22261,66.22856903076172,66.79999542236328,66.88571166992188
22291,,66.68571472167969,
22321,,66.82856750488281,
22351,,66.48571014404297,
22381,,66.5142822265625,
22411,66.62857055664062,66.37142944335938,67.02857208251953
22441,66.37142944335938,66.57142639160156,67.05713653564453
22471,66.54285430908203,66.71427917480469,67.25714111328125
22501,,66.62857055664062,
22531,66.31428527832031,66.5999984741211,67.05713653564453
22561,66.25714111328125,66.5142822265625,67.08570861816406
22591,66.19999694824219,66.77142333984375,67.19999694824219
22621,66.37142181396484,66.62857055664062,67.14285278320312
22651,,66.5999984741211,
22681,,66.5999984741211,
22711,,66.5142822265625,
22741,,66.71428680419922,
22771,,66.5142822265625,
22801,,66.48571014404297,
22831,66.4285659790039,66.54285430908203,67.25714111328125
22861,,66.85713958740234,
22891,,66.57142639160156,
22921,66.22856903076172,67.0,67.08570861816406
22951,65.97142791748047,66.48571014404297,66.97142791748047
22981,,66.68571472167969,
23011,66.34285736083984,66.77142333984375,66.88571166992188
23041,,66.79999542236328,
23071,,66.68571472167969,
23101,,66.77142333984375,
23131,,66.57142639160156,
23161,66.37142944335938,66.5142822265625,66.74285125732422
23191,66.31428527832031,66.28571319580078,66.85713958740234
23221,66.37142181396484,66.65714263916016,67.0
23251,,66.57142639160156,
23281,,66.57142639160156,
23311,66.54285430908203,66.65714263916016,67.028564453125
23341,66.68571472167969,66.5142822265625,66.74285125732422
23371,,66.5999984741211,
23401,,66.45713806152344,67.14285278320312
23431,66.48571014404297,66.22856903076172,67.22856903076172
23461,66.65714263916016,66.62857055664062,67.1142807006836
23491,,66.79999542236328,
23521,66.54285430908203,66.79999542236328,67.0
23551,66.74285125732422,66.77142333984375,66.88571166992188
23581,,66.85713958740234,
23611,66.82856750488281,66.74285125732422,66.65714263916016
23641,66.5999984741211,66.74285125732422,66.82856750488281
23693,66.88571166992188,66.57142639160156,66.9142837524414
23723,66.65714263916016,66.9142837524414,66.88571166992188
23753,66.65714263916016,66.71427917480469,66.97142791748047
23783,,66.48571014404297,66.74285125732422
23813,,66.31428527832031,
23843,,66.48571014404297,
23873,,66.57142639160156,
23903,,66.37142944335938,
23933,66.54285430908203,66.22856903076172,67.45713806152344
23963,66.34285736083984,66.4000015258789,66.88571166992188
23993,,66.14285278320312,
24023,66.34285736083984,66.17142486572266,67.39999389648438
24053,,66.5142822265625,
24083,66.19999694824219,66.4000015258789,67.1142807006836
24113,,66.74285125732422,
24143,66.37142944335938,66.08570861816406,67.1142807006836
24173,66.08570861816406,67.02857208251953,67.37142944335938
24203,,66.39999389648438,
24233,,66.05714416503906,
24263,66.28571319580078,66.48571014404297,67.22856903076172
24293,66.5999984741211,66.88571166992188,66.71428680419922
24323,,66.34285736083984,
24353,,66.37142944335938,
24383,,66.65714263916016,
24413,67.0,66.48571014404297,67.05714416503906
24443,66.45713806152344,66.39999389648438,67.31428527832031
24473,66.77142333984375,66.74285125732422,67.19999694824219
24503,66.5999984741211,66.5142822265625,67.37142181396484
24533,,66.9142837524414,
24563,,66.62857055664062,
24593,66.25714111328125,66.45713806152344,67.05713653564453
24623,,66.54285430908203,
24653,,66.45713806152344,
24683,66.57142639160156,66.4285659790039,66.77142333984375
24713,,66.37142944335938,
24743,,66.5142822265625,
24773,,66.37142181396484,
24803,,66.39999389648438,
24833,66.54285430908203,66.48571014404297,67.22856903076172
24863,66.5999984741211,66.57142639160156,67.1142807006836
24893,,66.25714111328125,
24923,66.68571472167969,66.28571319580078,67.4285659790039
24953,66.97142791748047,66.5142822265625,67.34285736083984
24983,66.71428680419922,66.25714111328125,66.77142333984375
25013,,66.62857055664062,
25043,66.77142333984375,66.31428527832031,67.28571319580078
25073,66.71428680419922,66.74285125732422,66.94285583496094
25103,66.74285125732422,66.74285125732422,67.08570861816406
25133,66.68571472167969,66.88571166992188,66.97142791748047
25163,,66.17142486572266,
25193,,66.62857055664062,
25253,66.62857055664062,,67.22856903076172
25283,66.97142791748047,,67.1142807006836
25343,67.02857208251953,,67.17142486572266
25373,66.88571166992188,,67.02857208251953
25403,66.88571166992188,,67.02857208251953
25463,66.71428680419922,,67.19999694824219
25493,66.82856750488281,,66.97142791748047
25583,67.05714416503906,,66.9142837524414
25665,66.62857055664062,,67.34285736083984
25815,66.74285888671875,,66.65714263916016
25845,66.28571319580078,,66.9142837524414
25935,66.5999984741211,,67.02857208251953
26025,66.88571166992188,,66.9142837524414
26115,66.74285125732422,,67.02857208251953
26145,,,67.08570861816406
26175,66.5142822265625,,67.57142639160156
26265,66.65714263916016,,67.37142944335938
26295,66.45713806152344,,67.22856903076172
26415,66.5999984741211,,67.28571319580078
26445,66.68571472167969,,67.4285659790039
26745,66.57142639160156,,67.17142486572266
26805,66.54285430908203,,67.19999694824219
26835,66.71428680419922,,66.9142837524414
26865,66.48571014404297,,67.17142486572266
26895,66.25714111328125,,67.19999694824219
26955,66.17142486572266,,67.08570861816406
27015,66.45713806152344,,67.31428527832031
27075,66.5142822265625,,67.25714111328125
27165,66.5142822265625,,67.19999694824219
27225,66.65714263916016,,66.9142837524414
27255,66.48571014404297,,67.22856903076172
27345,66.5142822265625,,67.02857208251953
27375,66.54285430908203,,66.97142791748047
27435,66.57142639160156,,67.31428527832031
27495,66.57142639160156,,67.22856903076172
27525,66.5142822265625,,67.25714111328125
27555,67.14285278320312,,67.08570861816406
27637,66.94285583496094,,66.65714263916016
27667,66.5999984741211,,67.1142807006836
27757,66.22856903076172,,66.71428680419922
27877,66.65714263916016,,67.14285278320312
27907,66.74285125732422,,67.05714416503906
27967,66.9142837524414,,66.9142837524414
28027,66.57142639160156,,67.05713653564453
28147,66.65714263916016,,66.94285583496094
28177,66.68571472167969,,66.82856750488281
28207,66.88571166992188,,66.88571166992188
28237,66.88571166992188,,66.85713958740234
28267,66.79999542236328,,66.88571166992188
28297,66.77142333984375,,66.97142791748047
28327,66.9142837524414,,66.77142333984375
28387,66.71427917480469,,67.1142807006836
28507,66.79999542236328,,66.94285583496094
28567,66.39999389648438,,67.0
28597,66.48571014404297,,66.94285583496094
28687,66.79999542236328,,67.0
28807,66.65714263916016,,66.88571166992188
28897,66.68571472167969,,67.1142807006836
28957,66.62857055664062,,66.94285583496094
28987,66.77142333984375,,66.79999542236328
29017,66.77142333984375,,66.71428680419922
29137,66.74285125732422,,66.82856750488281
29197,66.79999542236328,,67.08570861816406
29227,67.14285278320312,,66.94285583496094
29257,66.88571166992188,,67.05713653564453
29287,66.77142333984375,,66.62857055664062
29347,66.79999542236328,,67.14285278320312
29377,67.1142807006836,,67.14285278320312
29467,66.54285430908203,,66.94285583496094
29639,66.77142333984375,,67.0
29699,67.0,,66.97142791748047
29729,67.17142486572266,,66.82856750488281
29789,66.82856750488281,,67.39999389648438
29819,66.82856750488281,,67.0
29939,66.77142333984375,,67.05714416503906
29999,66.9142837524414,,67.0
30029,66.79999542236328,,67.17142486572266
30059,66.71427917480469,,67.05714416503906
30119,66.71427917480469,,67.31428527832031
30179,66.57142639160156,,67.17142486572266
30209,66.79999542236328,,67.1142807006836
30239,66.94285583496094,,67.17142486572266
30299,66.62857055664062,,67.31428527832031
30329,66.5142822265625,,67.17142486572266
30389,66.68571472167969,,67.14285278320312
30419,66.97142791748047,,67.17142486572266
30449,66.65714263916016,,67.37142181396484
30479,66.97142791748047,,67.5142822265625
30509,67.0,,67.31428527832031
30539,66.94285583496094,,67.22856903076172
30689,67.05713653564453,,67.28571319580078
30749,66.88571166992188,,67.28571319580078
30809,67.14285278320312,,67.62857055664062
30839,66.85713958740234,,67.19999694824219
30869,67.05713653564453,,67.31428527832031
31019,66.82856750488281,,67.48571014404297
31139,66.94285583496094,,67.17142486572266
31199,67.14285278320312,,67.5142822265625
31229,66.97142791748047,,67.37142944335938
31409,66.71428680419922,,67.02857208251953
31439,66.57142639160156,,67.25714111328125
31469,66.82856750488281,,67.22856903076172
31499,66.5142822265625,,67.1142807006836
31529,66.77142333984375,,67.0
31671,67.0,,67.22856903076172
31731,66.74285125732422,,67.45713806152344
31761,66.88571166992188,,67.34285736083984
31941,66.82856750488281,,67.17142486572266
31971,67.1142807006836,,67.05713653564453
32061,66.74285125732422,,67.28571319580078
32121,66.77142333984375,,67.45713806152344
32151,66.45713806152344,,67.31428527832031
32181,66.97142791748047,,67.4285659790039
32241,67.34285736083984,,67.17142486572266
32331,66.94285583496094,,67.31428527832031
32361,66.54285430908203,,67.39999389648438
32391,66.88571166992188,,67.05713653564453
32451,67.02857208251953,,66.79999542236328
32481,67.1142807006836,,66.9142837524414
32511,67.08570861816406,,66.77142333984375
32541,67.17142486572266,,67.22856903076172
32571,67.1142807006836,,67.25714111328125
32601,67.0,,67.17142486572266
32691,66.88571166992188,,66.71428680419922
32721,67.1142807006836,,66.71427917480469
32781,66.85713958740234,,67.0
32811,66.68571472167969,,67.19999694824219
32841,66.94285583496094,,67.17142486572266
32931,66.79999542236328,,66.88571166992188
32961,66.77142333984375,,67.08570861816406
32991,66.57142639160156,,67.1142807006836
33111,66.97142791748047,,67.17142486572266
33141,66.79999542236328,,67.02857208251953
33171,67.05713653564453,,66.9142837524414
33321,66.97142791748047,,67.28571319580078
33381,67.1142807006836,,67.22856903076172
33441,66.88571166992188,,66.97142791748047
33471,67.02857208251953,,67.31428527832031
33501,66.88571166992188,,66.97142791748047
33613,67.02857208251953,,67.02857208251953
33643,67.19999694824219,,67.08570861816406
33673,67.14285278320312,,66.9142837524414
33703,67.08570861816406,,66.9142837524414
33733,67.028564453125,,66.9142837524414
33763,67.1142807006836,,67.1142807006836
33793,67.28571319580078,,67.1142807006836
33823,66.97142791748047,,67.19999694824219
33883,67.05713653564453,,66.94285583496094
33973,67.22856903076172,,67.05713653564453
34033,66.97142791748047,,66.9142837524414
34063,67.19999694824219,,67.22856903076172
34153,67.05714416503906,,67.02857208251953
34183,67.17142486572266,,67.08570861816406
34243,67.22856903076172,,67.0
34273,67.28571319580078,,66.77142333984375
34303,66.97142791748047,,66.94285583496094
34333,66.68571472167969,,66.82856750488281
34363,67.19999694824219,,66.94285583496094
34423,67.17142486572266,,66.9142837524414
34453,66.88571166992188,,67.1142807006836
34483,67.31428527832031,,66.9142837524414
34513,,,66.85713958740234
34573,67.28571319580078,,67.19999694824219
34663,67.22856903076172,,66.94285583496094
34753,67.17142486572266,,66.9142837524414
34783,66.9142837524414,,66.74285125732422
34843,66.77142333984375,,67.22856903076172
34873,66.94285583496094,,67.17142486572266
34903,67.05714416503906,,67.22856903076172
34933,66.71428680419922,,67.14285278320312
34963,67.22856903076172,,67.05713653564453
34993,67.22856903076172,,66.9142837524414
35053,67.08570861816406,,67.08570861816406
35173,,,67.05713653564453
35203,67.05713653564453,,66.82856750488281
35263,66.88571166992188,,67.28571319580078
35323,66.85713958740234,,67.14285278320312
35383,66.88571166992188,,66.88571166992188
35413,67.08570861816406,,67.0
35615,67.05713653564453,,66.74285125732422
35645,67.37142181396484,,66.94285583496094
35705,67.34285736083984,,66.88571166992188
35735,67.19999694824219,,67.08570861816406
35765,66.79999542236328,,67.05713653564453
35885,67.22856903076172,,66.9142837524414
35945,66.97142791748047,,67.02857208251953
36005,67.05713653564453,,67.0
36065,67.25714111328125,,66.97142791748047
36095,67.17142486572266,,67.0
36125,67.19999694824219,,66.82856750488281
36215,66.85713958740234,,67.0
36245,67.31428527832031,,67.17142486572266
36275,67.14285278320312,,67.05713653564453
36335,67.028564453125,,67.02857208251953
36365,66.94285583496094,,66.97142791748047
36455,66.79999542236328,,67.14285278320312
36485,66.94285583496094,,66.71427917480469
36575,67.39999389648438,,67.0
36605,67.02857208251953,,66.62857055664062
36635,66.88571166992188,,66.85713958740234
36695,67.1142807006836,,66.82856750488281
36815,66.97142791748047,,66.85713958740234
36845,67.1142807006836,,66.5999984741211
36875,67.08570861816406,,66.94285583496094
36935,67.08570861816406,,67.05714416503906
36965,67.25714111328125,,66.68571472167969
37085,,,66.97142791748047
37115,66.9142837524414,,67.25714111328125
37175,66.85713958740234,,67.14285278320312
37265,67.19999694824219,,67.19999694824219
37295,67.1142807006836,,66.97142791748047
37385,67.08570861816406,,67.25714111328125
37415,67.05713653564453,,67.14285278320312
37587,66.68571472167969,,67.34285736083984
37647,66.57142639160156,,67.54285430908203
37677,67.0,,67.14285278320312
37707,67.0,,67.1142807006836
37737,67.14285278320312,,67.19999694824219
37767,67.19999694824219,,67.14285278320312
37797,67.14285278320312,,66.88571166992188
37827,66.79999542236328,,66.74285125732422
37917,67.05713653564453,,66.5999984741211
37947,66.71427917480469,,67.22856903076172
37977,67.17142486572266,,67.14285278320312
38007,66.97142791748047,,67.1142807006836
38067,67.0,,66.85713958740234
38127,66.94285583496094,,67.02857208251953
38157,66.77142333984375,,66.94285583496094
38247,67.1142807006836,,66.74285125732422
38277,67.0,,67.08570861816406
38367,66.74285125732422,,67.19999694824219
38457,67.0,,66.74285125732422
38577,66.97142791748047,,67.05713653564453
38727,67.05713653564453,,67.22856903076172
38757,67.0,,67.08570861816406
38787,67.08570861816406,,67.22856903076172
38907,67.028564453125,,66.94285583496094
38997,66.88571166992188,,67.25714111328125
39147,67.1142807006836,,67.0
39237,66.85713958740234,,66.62857055664062
39327,66.82856750488281,,66.68571472167969
39387,67.14285278320312,,66.62857055664062
39417,66.71427917480469,,66.97142791748047
39499,,,66.62857055664062
39529,66.97142791748047,,67.02857208251953
39649,66.97142791748047,,66.9142837524414
39769,66.97142791748047,,66.85713958740234
39889,67.0,,66.68571472167969
39919,67.14285278320312,,67.05714416503906
40069,67.1142807006836,,67.0
40129,66.85713958740234,,66.79999542236328
40159,66.97142791748047,,67.05713653564453
40219,66.62857055664062,,66.65714263916016
40249,66.94285583496094,,66.97142791748047
40309,66.97142791748047,,67.08570861816406
40519,67.08570861816406,,66.85713958740234
40789,66.97142791748047,,66.9142837524414
40819,66.85713958740234,,66.9142837524414
40879,66.9142837524414,,66.62857055664062
40909,66.97142791748047,,66.85713958740234
40999,66.88571166992188,,66.77142333984375
41029,67.19999694824219,,66.82856750488281
41089,66.71427917480469,,66.97142791748047
41209,66.68571472167969,,66.94285583496094
41269,66.54285430908203,,66.62857055664062
41389,66.97142791748047,,66.79999542236328
41441,67.25714111328125,,66.74285125732422
41471,67.08570861816406,,66.45713806152344
41501,67.22856903076172,,66.68571472167969
41531,67.0,,66.62857055664062
41651,67.19999694824219,,66.94285583496094
41681,67.17142486572266,,66.62857055664062
41741,66.94285583496094,,66.5999984741211
41771,66.82856750488281,,66.79999542236328
41891,67.25714111328125,,66.82856750488281
42041,66.74285125732422,,66.88571166992188
42071,66.65714263916016,,66.71428680419922
42191,66.97142791748047,,66.74285125732422
42281,66.94285583496094,,66.62857055664062
42371,67.17142486572266,,66.71428680419922
42401,67.14285278320312,,66.71427917480469
42461,66.94285583496094,,67.0
42491,67.14285278320312,,66.88571166992188
42581,67.0,,67.08570861816406
42641,67.08570861816406,,66.57142639160156
42881,66.82856750488281,,66.97142791748047
42971,66.82856750488281,,66.4000015258789
43001,66.9142837524414,,66.85713958740234
43061,66.88571166992188,,66.82856750488281
43121,67.05714416503906,,66.5999984741211
43151,67.17142486572266,,66.77142333984375
43443,67.1142807006836,,66.85713958740234
43473,66.9142837524414,,66.85713958740234
43533,,,66.88571166992188
43593,67.02857208251953,,66.77142333984375
43653,66.88571166992188,,66.77142333984375
43683,67.1142807006836,,66.74285125732422
43713,67.05714416503906,,66.88571166992188
43743,67.19999694824219,,66.88571166992188
43833,67.22856903076172,,66.62857055664062
43893,67.17142486572266,,66.79999542236328
43923,66.97142791748047,,66.88571166992188
43953,66.88571166992188,,66.82856750488281
43983,67.1142807006836,,66.88571166992188
44013,67.0,,66.88571166992188
44043,66.85713958740234,,66.77142333984375
44073,66.85713958740234,,66.57142639160156
44133,67.22856903076172,,66.94285583496094
44163,67.1142807006836,,66.48571014404297
44193,67.22856903076172,,66.4285659790039
44223,67.14285278320312,,66.85713958740234
44253,67.08570861816406,,66.65714263916016
44283,66.94285583496094,,66.82856750488281
44313,67.0,,66.82856750488281
44343,67.02857208251953,,66.9142837524414
44373,,,66.5999984741211
44403,67.0,,66.54285430908203
44613,66.85713958740234,,66.68571472167969
44703,66.9142837524414,,66.5142822265625
44733,66.88571166992188,,66.88571166992188
44793,66.88571166992188,,66.82856750488281
44823,66.79999542236328,,66.97142791748047
44943,66.94285583496094,,66.85713958740234
44973,67.05713653564453,,66.48571014404297
45003,66.85713958740234,,66.54285430908203
45123,67.08570861816406,,66.5999984741211
45153,66.97142791748047,,66.4285659790039
45183,67.02857208251953,,66.39999389648438
45213,67.14285278320312,,66.71427917480469
45243,66.77142333984375,,66.5142822265625
45303,66.88571166992188,,66.79999542236328
45333,66.71427917480469,,66.4285659790039
45475,66.9142837524414,,66.97142791748047
45505,67.1142807006836,,66.74285125732422
45535,66.82856750488281,,66.85713958740234
45595,67.17142486572266,,66.68571472167969
45685,66.97142791748047,,66.68571472167969
45805,66.79999542236328,,66.48571014404297
45835,66.85713958740234,,66.74285125732422
45865,66.97142791748047,,66.79999542236328
45925,66.65714263916016,,66.57142639160156
45985,66.85713958740234,,66.74285125732422
46015,66.85713958740234,,66.71427917480469
46225,66.9142837524414,,66.5999984741211
46315,66.85713958740234,,66.65714263916016
46375,67.25714111328125,,66.45713806152344
46435,,,66.54285430908203
46555,66.94285583496094,,66.5999984741211
46645,67.02857208251953,,66.94285583496094
46675,66.82856750488281,,66.71428680419922
46735,,,66.4285659790039
46765,67.02857208251953,,66.74285125732422
46885,67.37142181396484,,66.54285430908203
46945,67.31428527832031,,66.77142333984375
46975,67.0,,66.71428680419922
47065,67.31428527832031,,66.62857055664062
47095,67.05713653564453,,66.71427917480469
47125,66.94285583496094,,66.31428527832031
47185,67.02857208251953,,66.54285430908203
47245,66.79999542236328,,66.5142822265625
47417,66.82856750488281,,66.48571014404297
47477,67.0,,66.4285659790039
47507,66.85713958740234,,66.34285736083984
47537,66.74285125732422,,66.48571014404297
47597,66.82856750488281,,66.57142639160156
47657,66.94285583496094,,66.65714263916016
47687,66.5999984741211,,66.5142822265625
47717,66.97142791748047,,66.71428680419922
47747,67.17142486572266,,66.65714263916016
47837,66.68571472167969,,66.45713806152344
47897,67.0,,66.68571472167969
47927,66.77142333984375,,66.54285430908203
47957,67.0,,66.57142639160156
47987,66.77142333984375,,66.5142822265625
48017,66.85713958740234,,66.5142822265625
48107,67.1142807006836,,66.5142822265625
48257,66.82856750488281,,66.65714263916016
48407,66.9142837524414,,66.54285430908203
48437,67.17142486572266,,66.5142822265625
48467,67.0,,66.71427917480469
48587,67.1142807006836,,66.62857055664062
48617,67.02857208251953,,66.5999984741211
48647,67.08570861816406,,66.5142822265625
48857,67.1142807006836,,66.57142639160156
48887,67.19999694824219,,66.71427917480469
48947,67.08570861816406,,66.71427917480469
48977,67.0,,66.62857055664062
49037,67.1142807006836,,66.5999984741211
49157,66.57142639160156,,66.62857055664062
49217,66.97142791748047,,66.85713958740234
49277,66.94285583496094,,66.68571472167969
49359,67.05713653564453,,66.85713958740234
49389,67.05713653564453,,66.79999542236328
49509,66.71427917480469,,66.82856750488281
49629,66.74285125732422,,66.62857055664062
49659,66.85713958740234,,66.65714263916016
49689,66.62857055664062,,66.74285125732422
49719,67.02857208251953,,66.71427917480469
49779,66.79999542236328,,66.82856750488281
49809,67.1142807006836,,67.0
49959,66.88571166992188,,66.88571166992188
49989,67.25714111328125,,66.74285125732422
50049,66.9142837524414,,66.54285430908203
50109,67.22856903076172,,66.65714263916016
50139,66.94285583496094,,66.71427917480469
50169,66.5999984741211,,66.54285430908203
50199,66.62857055664062,,66.65714263916016
50259,67.17142486572266,,66.71428680419922
50319,66.82856750488281,,66.5999984741211
50439,66.71427917480469,,66.4285659790039
50499,66.85713958740234,,66.77142333984375
50559,66.82856750488281,,66.5142822265625
50649,66.97142791748047,,66.71428680419922
50679,66.57142639160156,,66.65714263916016
50799,67.05713653564453,,66.68571472167969
50889,66.79999542236328,,66.5142822265625
50949,66.82856750488281,,66.71428680419922
50979,66.85713958740234,,66.57142639160156
51009,66.9142837524414,,66.74285125732422
51039,66.94285583496094,,66.77142333984375
51129,66.74285125732422,,66.65714263916016
51159,66.79999542236328,,66.54285430908203
51189,66.85713958740234,,66.85713958740234
51219,66.85713958740234,,66.68571472167969
51249,66.85713958740234,,66.37142944335938
51301,66.82856750488281,,66.57142639160156
51391,66.94285583496094,,66.68571472167969
51421,66.9142837524414,,66.5999984741211
51451,66.77142333984375,,66.54285430908203
51511,66.71427917480469,,66.45713806152344
51541,66.9142837524414,,66.5142822265625
51571,67.05713653564453,,66.71428680419922
51601,66.85713958740234,,66.68571472167969
51661,67.028564453125,,66.62857055664062
51721,67.17142486572266,,66.77142333984375
51811,66.97142791748047,,66.65714263916016
51871,66.85713958740234,,66.5999984741211
51901,67.14285278320312,,66.57142639160156
51931,67.14285278320312,,66.57142639160156
51961,67.05713653564453,,66.79999542236328
52141,66.88571166992188,,66.68571472167969
52171,66.9142837524414,,66.9142837524414
52261,66.74285125732422,,66.62857055664062
52291,66.79999542236328,,66.74285125732422
52321,66.57142639160156,,66.39999389648438
52351,66.97142791748047,,66.54285430908203
52501,66.71428680419922,,66.57142639160156
52741,66.82856750488281,,66.71428680419922
52771,66.5142822265625,,66.65714263916016
52801,66.5999984741211,,66.62857055664062
52891,66.79999542236328,,66.4000015258789
52951,66.74285125732422,,66.45713806152344
53011,,,66.62857055664062
53041,66.74285125732422,,66.5142822265625
53071,66.97142791748047,,66.57142639160156
53101,66.65714263916016,,66.48571014404297
53131,66.71427917480469,,66.68571472167969
53191,66.85713958740234,,66.39999389648438
53221,66.77142333984375,,66.77142333984375
53333,66.97142791748047,,66.39999389648438
53483,66.94285583496094,,66.57142639160156
53513,66.71428680419922,,66.5999984741211
53573,66.94285583496094,,66.57142639160156
53603,66.88571166992188,,66.65714263916016
53663,66.65714263916016,,66.68571472167969
53873,66.85713958740234,,66.45713806152344
53903,66.79999542236328,,66.71428680419922
53933,67.028564453125,,66.74285125732422
54023,67.02857208251953,,66.45713806152344
54053,67.14285278320312,,66.71427917480469
54143,66.71427917480469,,66.48571014404297
54173,67.19999694824219,,66.5142822265625
54203,66.85713958740234,,66.62857055664062
54233,67.22856903076172,,66.77142333984375
54293,67.0,,66.5142822265625
54323,66.45713806152344,,66.88571166992188
54383,66.74285125732422,,66.57142639160156
54443,66.79999542236328,,66.45713806152344
54503,66.85713958740234,,66.57142639160156
54533,66.82856750488281,,66.74285125732422
54623,67.0,,66.65714263916016
54653,,,66.5142822265625
54683,66.82856750488281,,66.5142822265625
54713,66.77142333984375,,66.48571014404297
54743,66.77142333984375,,66.28571319580078
54863,66.71427917480469,,66.5142822265625
54923,66.82856750488281,,66.68571472167969
55043,66.54285430908203,,66.45713806152344
55103,67.08570861816406,,66.68571472167969
55163,66.77142333984375,,66.5999984741211
55193,66.9142837524414,,66.57142639160156
55335,66.85713958740234,,66.48571014404297
55425,66.71428680419922,,66.5142822265625
55455,66.77142333984375,,66.68571472167969
55515,66.74285125732422,,66.45713806152344
55545,66.74285125732422,,66.34285736083984
55605,66.97142791748047,,66.48571014404297
55635,66.82856750488281,,66.5999984741211
55665,66.97142791748047,,66.5999984741211
55725,67.0,,66.48571014404297
55755,67.02857208251953,,66.5142822265625
55785,66.9142837524414,,66.57142639160156
55965,66.85713958740234,,66.71427917480469
55995,66.88571166992188,,66.74285125732422
56025,66.57142639160156,,66.5142822265625
56055,66.77142333984375,,66.5142822265625
56085,66.65714263916016,,66.74285125732422
56145,,,66.71427917480469
56175,67.08570861816406,,66.71428680419922
56235,66.65714263916016,,66.62857055664062
56325,66.57142639160156,,66.5999984741211
56445,66.5999984741211,,66.5142822265625
56565,66.68571472167969,,66.45713806152344
56595,66.65714263916016,,66.45713806152344
56625,66.85713958740234,,66.5142822265625
56655,66.85713958740234,,66.5999984741211
56775,66.79999542236328,,66.65714263916016
56805,66.94285583496094,,66.5142822265625
56835,66.88571166992188,,66.37142181396484
56865,66.9142837524414,,66.54285430908203
56895,66.62857055664062,,66.57142639160156
56955,66.48571014404297,,66.19999694824219
57015,66.68571472167969,,66.4285659790039
57045,66.74285125732422,,66.74285125732422
57135,66.5142822265625,,66.5142822265625
57165,66.5142822265625,,66.65714263916016
57247,66.39999389648438,,66.74285125732422
57307,66.82856750488281,,66.71427917480469
57367,66.54285430908203,,66.65714263916016
57397,66.65714263916016,,66.5142822265625
57517,66.74285125732422,,66.68571472167969
57637,66.5999984741211,,66.71428680419922
57697,66.65714263916016,,66.62857055664062
57727,66.71428680419922,,66.82856750488281
57847,66.65714263916016,,66.45713806152344
57907,66.71428680419922,,66.68570709228516
57937,66.65714263916016,,66.79999542236328
57967,66.65714263916016,,66.5142822265625
58057,66.62857055664062,,66.85713958740234
58147,66.68571472167969,,66.77142333984375
58207,66.68571472167969,,66.5999984741211
58387,66.79999542236328,,66.5142822265625
58417,66.62857055664062,,66.48571014404297
58447,66.14285278320312,,66.57142639160156
58507,66.37142181396484,,66.5142822265625
58537,66.5999984741211,,66.54285430908203
58627,66.57142639160156,,66.34285736083984
58717,66.71428680419922,,66.5142822265625
58747,66.9142837524414,,66.65714263916016
58837,66.77142333984375,,66.74285125732422
58867,66.5999984741211,,66.57142639160156
58897,66.65714263916016,,66.4285659790039
58927,66.65714263916016,,66.62857055664062
58987,,,66.4285659790039
59017,66.45713806152344,,66.5142822265625
59077,66.71427917480469,,66.71428680419922
59189,66.79999542236328,,66.79999542236328
59219,66.54285430908203,,66.74285125732422
59279,66.68571472167969,,66.74285125732422
59369,66.74285125732422,,66.65714263916016
59489,66.45713806152344,,66.45713806152344
59519,66.79999542236328,,66.74285125732422
59549,66.62857055664062,,66.5142822265625
59579,66.5999984741211,,66.5999984741211
59609,66.65714263916016,,66.68571472167969
59639,,,66.48571014404297
59669,66.68571472167969,,
59699,66.65714263916016,,
59729,66.62857055664062,,
59759,66.5142822265625,,
59939,66.71428680419922,,
59999,66.88571166992188,,
60029,66.71427917480469,,
60059,66.5142822265625,,
60089,66.79999542236328,,
60119,66.65714263916016,,
60149,66.57142639160156,,
60179,66.39999389648438,,
60239,66.74285888671875,,
60299,66.79999542236328,,
60329,66.77142333984375,,
60359,66.68571472167969,,
60419,66.65714263916016,,
60449,66.79999542236328,,
60479,66.9142837524414,,
60539,66.85713958740234,,
60659,66.79999542236328,,


==> cifar100_fig4_2a_global_wb_ratio_wide.csv <==
epoch,lr001_p_neg0p4,lr001_p_neg0p3,lr001_p_neg0p2,lr001_p_neg0p1,lr001_p_pos0p0,lr001_p_pos0p1,lr001_p_pos0p2,lr001_p_pos0p3,lr01_p_neg0p4,lr01_p_neg0p3,lr01_p_neg0p2,lr01_p_neg0p1,lr01_p_pos0p0,lr01_p_pos0p1,lr01_p_pos0p2,lr01_p_pos0p3
1,25.14219093322754,25.43330383300781,25.66942596435547,26.1010856628418,25.63969612121582,26.142406463623047,25.80020523071289,23.32207298278809,25.61518859863281,25.98160743713379,25.95924568176269,11.962451934814451,26.223403930664062,23.98821449279785,15.186842918395996,5.465638637542725
2,28.27650451660156,28.38170623779297,28.559978485107425,29.16851043701172,29.006614685058597,29.89089584350586,28.89354705810547,23.614707946777344,28.49095344543457,29.10603141784668,29.553955078125,12.077930450439451,28.66663360595703,22.881467819213867,11.332255363464355,3.798757076263428
3,31.036815643310547,30.652910232543945,30.91392135620117,32.53157043457031,33.106788635253906,33.838375091552734,32.965118408203125,22.596820831298828,31.049606323242188,32.31996536254883,33.70612335205078,15.602018356323242,30.999656677246094,22.674318313598636,10.351858139038086,3.688948392868042
4,33.133487701416016,32.60078811645508,33.016448974609375,37.007572174072266,38.696815490722656,39.406044006347656,34.97540664672852,21.70795249938965,33.35923767089844,36.52155685424805,38.93929672241211,18.98382568359375,33.375152587890625,22.238176345825195,9.846227645874023,3.7385334968566895
5,34.508453369140625,33.76680374145508,35.53786849975586,43.48439025878906,45.03422927856445,44.938758850097656,36.28307342529297,21.38111114501953,35.89997863769531,42.73166275024414,45.137577056884766,23.055805206298828,35.45963287353516,21.87364959716797,9.5970458984375,3.7860515117645264
6,35.492733001708984,34.87113571166992,39.34976196289063,51.13305282592773,53.3315544128418,50.193206787109375,37.18662643432617,20.929841995239254,39.6070442199707,50.34680938720703,51.67311477661133,27.163240432739254,36.72416305541992,21.63484764099121,9.485885620117188,3.85048508644104
7,36.08206558227539,35.91450500488281,45.607666015625,60.09286880493164,62.46379089355469,54.7045783996582,38.18941879272461,20.58756446838379,45.70914077758789,58.91687774658203,58.804664611816406,33.478973388671875,37.790958404541016,21.58544158935547,9.46449851989746,3.892666339874268
8,36.83675765991211,37.8040657043457,56.319580078125,71.25365447998047,70.03783416748047,58.72363662719727,38.64965438842773,20.33418273925781,55.24274826049805,68.6320571899414,66.43699645996094,41.747806549072266,38.53400802612305,21.42064666748047,9.386011123657228,3.9796996116638175
9,37.13526153564453,40.617923736572266,68.4964828491211,84.43726348876953,78.52387237548828,61.96886444091797,39.57632827758789,20.29972648620605,66.99787139892578,79.41771697998047,73.78804016113281,49.15317535400391,39.29224395751953,21.475831985473636,9.48807430267334,4.0548295974731445
10,38.31537628173828,46.69524765014648,82.31519317626953,96.25172424316406,85.79627227783203,64.79949951171875,40.23160171508789,20.233116149902344,79.88090515136719,89.7171859741211,80.4512939453125,54.376739501953125,39.56402206420898,21.50499153137207,9.494906425476074,4.151113986968994
11,39.68601608276367,57.91909790039063,99.18091583251952,108.90940856933594,92.30374145507812,67.06825256347656,40.411094665527344,19.99384307861328,95.17765808105467,100.88128662109376,86.40480041503906,58.468055725097656,39.92890548706055,21.516939163208008,9.451111793518066,4.174725532531738
12,43.074501037597656,74.70465087890625,118.19891357421876,121.08969116210938,98.55438232421876,68.93843078613281,40.64712905883789,20.026657104492188,112.83087921142578,112.40538024902344,90.39493560791016,61.2054328918457,40.428321838378906,21.527238845825195,9.541481018066406,4.255439281463623
13,47.76388931274414,94.8177261352539,137.21844482421875,133.33767700195312,103.0508041381836,70.09976959228516,40.99102020263672,19.843122482299805,129.20559692382812,122.84515380859376,94.07307434082033,63.20604705810547,40.360836029052734,21.561880111694336,9.509674072265623,4.3117852210998535
14,58.4844856262207,115.99536895751952,157.30316162109375,145.14181518554688,106.6427001953125,71.08805084228516,40.94573211669922,19.729591369628903,147.01193237304688,130.4452667236328,96.67567443847656,64.52613067626953,40.59438705444336,21.60337257385254,9.531408309936523,4.352514266967773
15,79.3665771484375,143.27000427246094,176.13429260253906,152.38511657714844,110.6974639892578,71.96707153320312,41.06684494018555,19.654449462890625,160.9778594970703,134.90023803710938,98.59742736816406,65.83065032958984,40.73136520385742,21.67241859436035,9.50223445892334,4.428316116333008
16,97.73601531982422,170.02407836914062,189.95538330078125,159.48069763183594,112.07726287841795,72.51058959960938,41.29722595214844,19.59188270568848,173.71324157714844,138.607666015625,99.98130798339844,66.13877868652344,40.8976936340332,21.72208023071289,9.556793212890623,4.494279384613037
17,113.38074493408205,199.74148559570312,206.8202667236328,164.7977294921875,114.58666229248048,73.07479095458984,41.26548385620117,19.454837799072266,184.2554473876953,140.99229431152344,102.15690612792967,67.13994598388672,41.12216567993164,21.81449317932129,9.564279556274414,4.550715923309326
18,137.01890563964844,234.2709045410156,218.7984619140625,167.26318359375,115.35481262207033,73.48833465576172,41.46500778198242,19.42925453186035,189.81982421875,142.02345275878906,101.80313110351562,67.66715240478516,41.19331359863281,21.78808212280273,9.59330940246582,4.628205299377441
19,161.87852478027344,260.0075988769531,229.6848602294922,170.05844116210938,116.71700286865234,73.63663482666016,41.66780471801758,19.46036720275879,195.3701019287109,144.31224060058594,102.40174865722656,68.27304077148438,41.56191253662109,21.87588882446289,9.640162467956545,4.67358922958374
20,197.34214782714844,285.3623962402344,237.1715545654297,172.26295471191406,117.36385345458984,73.98912811279297,41.80482864379883,19.387819290161133,198.36917114257807,144.62225341796875,103.13361358642578,68.68342590332031,41.51726531982422,21.88553237915039,9.63092803955078,4.760074615478516
21,234.57339477539065,305.4313659667969,240.45465087890625,173.1090545654297,118.12971496582033,73.98283386230469,41.6740837097168,19.26146125793457,199.3657684326172,145.07899475097656,103.81040954589844,69.03662872314453,41.41899108886719,21.87013053894043,9.603731155395508,4.805994510650635
22,278.558349609375,316.0115966796875,242.3215789794922,174.52073669433594,119.0716323852539,74.35469818115234,41.748565673828125,19.177940368652344,198.78012084960935,146.65380859375,104.3820571899414,69.7314453125,41.7551383972168,21.980113983154297,9.683489799499512,4.8730950355529785
23,313.8004455566406,325.8698425292969,244.86936950683597,174.97120666503906,118.98738098144533,74.64181518554688,41.97473907470703,19.22396469116211,199.3637542724609,146.89181518554688,104.33322143554688,69.86296844482422,41.85268783569336,21.977596282958984,9.6329927444458,4.936447143554688
24,350.947998046875,330.6219482421875,245.3648223876953,175.186279296875,118.78358459472656,74.57476043701172,41.91387176513672,19.08419418334961,198.9900360107422,146.51817321777344,104.26983642578124,70.13780212402344,41.74630737304688,21.91563606262207,9.661962509155272,4.988037109375
25,380.2785949707031,329.55340576171875,246.56349182128903,174.99310302734375,117.87664031982422,74.23641204833984,42.02477264404297,18.91268348693848,199.60032653808597,146.58734130859375,104.4974594116211,70.07695007324219,41.7575569152832,21.951080322265625,9.624544143676758,5.037395477294922
26,407.9829406738281,332.8569030761719,246.66525268554688,175.6626739501953,119.12030792236328,74.79488372802734,42.14642333984375,18.999340057373047,199.9635772705078,147.3291015625,104.82633209228516,70.75789642333984,41.88444137573242,21.973852157592773,9.676654815673828,5.0889506340026855
27,417.1510009765625,332.5358581542969,248.02806091308597,176.47442626953125,119.5676727294922,74.50137329101562,42.18063354492188,18.86398124694824,200.6546173095703,147.85044860839844,105.15760803222656,70.86436462402344,41.7864990234375,21.94119644165039,9.754319190979004,5.150683879852295
28,425.94329833984375,331.1490173339844,248.4144592285156,177.22262573242188,119.240478515625,74.77871704101562,42.0997314453125,18.91689682006836,201.3026428222656,148.03697204589844,105.28675079345705,70.82057189941406,42.08468627929688,21.98894691467285,9.761551856994627,5.20700740814209
29,431.7286071777344,331.1594543457031,248.3876495361328,176.82911682128906,119.781982421875,74.94331359863281,42.314109802246094,18.74414825439453,201.5920867919922,148.85736083984375,105.30751037597656,70.97718811035156,42.04032516479492,21.96931266784668,9.688204765319824,5.232537269592285
30,435.4970397949219,330.62872314453125,248.43014526367188,176.2210235595703,119.54762268066406,74.72095489501953,42.33203125,18.71916961669922,201.56979370117188,148.0818634033203,105.33454132080078,71.1329574584961,42.16282272338867,21.915451049804688,9.75621509552002,5.275679111480713
31,438.0235290527344,332.2914123535156,249.47251892089844,177.3123779296875,119.73361206054688,75.05034637451172,42.29752349853516,18.67429542541504,201.45184326171875,149.41598510742188,105.4590301513672,71.54643249511719,42.4661979675293,21.98554039001465,9.824584007263184,5.366720199584961
32,440.7952880859375,332.0995483398437,249.5832061767578,176.66700744628906,119.66757202148438,75.03215026855469,42.34002304077149,18.531400680541992,201.59283447265625,148.33648681640625,105.74240112304688,71.34812927246094,42.35677337646485,21.897045135498047,9.783835411071776,5.393152236938477
33,443.0835571289063,331.4553527832031,249.2177276611328,177.41647338867188,119.3184051513672,74.97307586669922,42.38875961303711,18.64165496826172,202.29367065429688,147.82691955566406,105.13204193115234,71.42184448242188,42.38982391357422,21.959028244018555,9.816163063049316,5.420065879821777
34,444.6148681640625,332.3368530273437,250.1002197265625,176.6776580810547,120.1984405517578,75.07657623291016,42.29122924804688,18.491424560546875,202.4207763671875,148.34120178222656,106.06967163085938,71.8359603881836,42.4270133972168,21.90106773376465,9.882156372070312,5.482545375823975
35,442.3376159667969,332.199462890625,248.83448791503903,177.21957397460938,119.7856674194336,74.8578872680664,42.29436874389648,18.4637393951416,201.9266815185547,147.8667449951172,105.7357940673828,71.62602996826172,42.273712158203125,21.81089782714844,9.855782508850098,5.495980262756348
36,440.7987060546875,332.61138916015625,250.41110229492188,177.05508422851562,119.78563690185548,74.83053588867188,42.405643463134766,18.49685478210449,202.47499084472656,148.40899658203125,106.55998229980467,71.66207885742188,42.470333099365234,21.863645553588867,9.89487361907959,5.593724727630615
37,441.4572448730469,334.11334228515625,251.5153961181641,177.1174774169922,120.42523956298828,75.31599426269531,42.433353424072266,18.486108779907227,202.15660095214844,148.7911834716797,106.4006118774414,71.78651428222656,42.53594207763672,21.7812557220459,9.924447059631348,5.613129615783691
38,441.0281066894531,333.2113647460937,250.76351928710935,177.41014099121094,120.40994262695312,75.20680236816406,42.51913070678711,18.293243408203125,201.76597595214844,149.02700805664062,106.63134002685548,72.1625747680664,42.47166442871094,21.846275329589844,9.934648513793944,5.650083065032959
39,439.9266357421875,333.9795227050781,251.49501037597656,178.07305908203125,120.64380645751952,75.23796081542969,42.32693099975586,18.314308166503903,202.62213134765625,149.19815063476562,106.76099395751952,72.3593521118164,42.598419189453125,21.671688079833984,9.951886177062988,5.699216365814209
40,439.4389953613281,333.4906311035156,251.5681610107422,177.91192626953125,121.3709487915039,75.64081573486328,42.39845275878906,18.285924911499023,201.9420166015625,149.18600463867188,106.53987121582033,72.53746795654297,42.5926513671875,21.81109046936035,9.982170104980469,5.753124713897705
41,438.4216918945313,333.7377319335937,251.27610778808597,178.89639282226562,120.5167999267578,74.8344955444336,42.30195999145508,18.29088020324707,203.19418334960935,149.32469177246094,106.76569366455078,72.63134765625,42.552364349365234,21.78379249572754,10.024654388427734,5.818212032318115
42,438.5809326171875,333.3034973144531,251.6913604736328,177.8072967529297,120.68492126464844,75.32283020019531,42.434852600097656,18.13686180114746,202.2452087402344,148.74588012695312,106.2946319580078,72.40973663330078,42.5003776550293,21.63303565979004,10.029104232788086,5.834701061248779
43,437.2299499511719,334.4234619140625,252.362548828125,178.3917694091797,120.81326293945312,75.46731567382812,42.3383674621582,18.053794860839844,203.71624755859372,149.77749633789062,106.73567199707033,72.63179779052734,42.61977005004883,21.72944450378418,10.063434600830078,5.87853479385376
44,436.0564575195313,333.54693603515625,251.4602203369141,178.2227020263672,120.692138671875,75.19571685791016,42.56320190429688,18.029247283935547,202.1270904541016,149.714599609375,106.41187286376952,72.4227066040039,42.55765914916992,21.63664436340332,10.101150512695312,5.921886920928955
45,434.8090515136719,333.9584655761719,251.6603240966797,178.0050048828125,121.03473663330078,75.2808837890625,42.38776016235352,18.101083755493164,203.1076202392578,149.1334228515625,106.31488037109376,72.66997528076172,42.658504486083984,21.63949966430664,10.141740798950195,5.950832843780518
46,437.6426696777344,334.1915588378906,251.20167541503903,178.61260986328125,121.82720184326172,75.62364196777344,42.38103103637695,18.13773536682129,203.30517578125,149.11578369140625,106.72232055664062,72.7071304321289,42.8974723815918,21.65128326416016,10.214300155639648,6.014772891998291
47,436.2425537109375,334.5292053222656,251.3710784912109,178.6232147216797,121.56556701660156,75.50899505615234,42.40265274047852,18.11564064025879,203.00205993652344,149.55715942382812,107.33231353759766,73.05419158935547,42.63988876342773,21.573625564575195,10.199216842651367,6.028926849365234
48,437.1712036132813,334.73602294921875,251.3988800048828,178.7394256591797,121.37242126464844,75.57759094238281,42.35567092895508,18.056257247924805,203.4303741455078,150.17800903320312,106.99398040771484,73.04907989501953,42.60630416870117,21.61912727355957,10.204839706420898,6.096240043640137
49,435.6292419433594,334.1070556640625,251.58233642578125,178.74649047851562,121.17411041259766,75.40081787109375,42.5140380859375,18.03645133972168,203.4299774169922,149.84469604492188,107.12157440185548,72.95671081542969,42.68840026855469,21.4739990234375,10.265829086303713,6.153371334075928
50,437.2971496582031,335.5182189941406,252.4615631103516,180.5247039794922,121.67130279541016,75.72708129882812,42.58811569213867,18.019990921020508,204.29818725585935,151.46136474609375,107.4030303955078,73.15118408203125,42.90969467163086,21.41387939453125,10.277976989746094,6.181268215179443
51,433.5102233886719,335.3451843261719,251.8703155517578,179.060791015625,121.85177612304688,75.52403259277344,42.66987228393555,18.006160736083984,204.86257934570312,150.3517608642578,107.18041229248048,72.9832763671875,42.901145935058594,21.409406661987305,10.307920455932615,6.230117321014404
52,435.20159912109375,337.0269775390625,250.7583770751953,178.91090393066406,121.77889251708984,75.52198791503906,42.46598434448242,18.071439743041992,203.3966064453125,150.35301208496094,107.23253631591795,73.23897552490234,42.94966125488281,21.45137023925781,10.350658416748049,6.245967864990234
53,435.756591796875,336.7882385253906,252.01058959960935,179.4960174560547,122.1697006225586,75.66484832763672,42.62764739990234,18.20467185974121,204.79388427734372,151.16668701171875,107.67705535888672,73.39495086669922,43.13774490356445,21.513097763061523,10.423972129821776,6.301850318908691
54,438.0967712402344,336.6440734863281,252.38059997558597,179.84573364257812,122.9743423461914,75.66812133789062,42.753883361816406,18.11953353881836,205.52638244628903,151.9832763671875,107.97269439697266,73.47149658203125,43.14299392700195,21.65237617492676,10.443695068359377,6.341176509857178
55,436.0137939453125,335.6580810546875,253.23541259765625,180.45733642578125,122.48126220703124,75.47193145751953,42.749977111816406,18.072114944458008,205.0076904296875,151.5635986328125,108.00090026855467,73.291259765625,43.05308532714844,21.486257553100582,10.444652557373049,6.4297943115234375
56,436.0592956542969,335.0933532714844,252.98681640625,179.94264221191406,122.42455291748048,75.71900177001953,42.71651458740234,18.050750732421875,205.1139373779297,150.8480682373047,107.77266693115234,73.60357666015625,43.338191986083984,21.508676528930664,10.46311855316162,6.426238059997559
57,435.9920349121094,336.4791259765625,252.5050811767578,180.7776031494141,122.14395904541016,75.21551513671875,42.60806274414063,18.014423370361328,205.4656219482422,151.37705993652344,107.76229858398438,73.41383361816406,43.17812347412109,21.41509437561035,10.52295970916748,6.471752166748047
58,436.1712646484375,337.23077392578125,253.2966766357422,181.2822265625,122.03485870361328,75.4543228149414,42.54919052124024,18.08234024047852,206.2104034423828,151.73977661132812,108.42780303955078,73.5431900024414,43.301876068115234,21.419160842895508,10.569151878356934,6.510616779327393
59,436.5818176269531,338.0496826171875,254.6377868652344,181.24176025390625,122.86949157714844,75.69402313232422,42.78807067871094,18.181547164916992,206.828125,152.3495330810547,108.49991607666016,73.87391662597656,43.55278396606445,21.654415130615234,10.606403350830078,6.581728458404541
60,435.6395263671875,336.8282470703125,253.61573791503903,181.17791748046875,123.16307067871094,75.86035919189453,42.86413192749024,18.133132934570312,205.9744415283203,151.9202117919922,108.3457489013672,73.72242736816406,43.60503005981445,21.554941177368164,10.66025447845459,6.615466594696045
61,436.8903198242188,337.16070556640625,254.88023376464844,181.3721160888672,123.3917236328125,75.52073669433594,42.67997741699219,18.124792098999023,207.4794769287109,152.38101196289062,108.08222198486328,73.75782775878906,43.40712356567383,21.386306762695312,10.690329551696776,6.620112419128418
62,436.6702880859375,339.0867004394531,254.16354370117188,181.7900848388672,123.24327850341795,76.15592193603516,42.90916442871094,18.224098205566406,207.23716735839844,153.188720703125,108.41169738769533,73.84877014160156,43.75779724121094,21.427045822143555,10.728068351745604,6.703418731689453
63,436.7766723632813,340.0744934082031,254.752197265625,182.05859375,123.42877960205078,75.98072052001953,42.84004974365234,18.20214080810547,207.2935791015625,153.5868377685547,108.65773010253906,73.99921417236328,43.693546295166016,21.429340362548828,10.745312690734863,6.743197441101074
64,435.0169677734375,339.2462158203125,254.27207946777344,181.9183349609375,123.91548919677734,75.83548736572266,43.00843048095703,18.2600212097168,207.21470642089844,153.6366729736328,108.88402557373048,74.03105926513672,43.98750305175781,21.46828842163086,10.784168243408203,6.783476829528809
65,438.3442687988281,339.1683959960937,255.42251586914065,182.19183349609372,123.89885711669922,75.71947479248047,42.89968490600586,18.25720977783203,207.02012634277344,153.9033203125,109.25940704345705,73.94632720947266,43.61497116088867,21.49543190002441,10.84107494354248,6.812205791473389
66,438.02099609375,341.3096618652344,255.71463012695312,182.4729156494141,123.8692626953125,76.34536743164062,43.10210037231445,18.267032623291016,208.35415649414065,154.75328063964844,109.8362274169922,74.39134979248047,43.90530014038086,21.574377059936523,10.911696434020996,6.846393585205078
67,437.2694091796875,339.3984375,255.6493377685547,182.78536987304688,124.36132049560548,76.03945922851562,43.08366012573242,18.2470703125,207.68592834472656,153.90518188476562,109.30250549316406,74.1540756225586,43.87308120727539,21.55293083190918,10.881525993347168,6.903042316436768
68,438.9507751464844,340.2998352050781,256.2231750488281,183.6636657714844,124.80476379394533,75.998291015625,42.88592529296875,18.36019897460937,208.70941162109372,154.55197143554688,109.85311126708984,74.23149871826172,44.07870101928711,21.514509201049805,10.939805030822754,6.970760345458984
69,437.6117248535156,341.2994689941406,256.8355712890625,182.7808380126953,124.71461486816406,76.08216857910156,43.01604080200195,18.333616256713867,208.0750732421875,154.2884063720703,109.76184844970705,74.43075561523438,44.10523986816406,21.63417625427246,10.997391700744627,7.004715442657471
70,439.78118896484375,340.4964904785156,255.45001220703125,183.26095581054688,124.36612701416016,76.34974670410156,43.20429992675781,18.3792781829834,208.6275177001953,154.6409454345703,109.76490783691406,74.59237670898438,44.24102783203125,21.632081985473636,10.9784574508667,7.043142795562744
71,438.0721130371094,339.9379577636719,255.9795379638672,183.7218780517578,124.65570068359376,76.20833587646484,43.24490737915039,18.374670028686523,209.2081298828125,155.49966430664062,110.09156799316406,74.565673828125,44.25504684448242,21.580490112304688,11.023777961730955,7.061040878295898
72,438.17529296875,339.7266540527344,257.33660888671875,184.030517578125,124.82466888427734,76.22213745117188,43.168094635009766,18.387338638305664,209.4421539306641,155.02772521972656,110.33106231689452,74.61866760253906,44.5469856262207,21.66333770751953,11.105493545532228,7.152669906616211
73,437.8153381347656,342.12579345703125,258.0419311523437,184.54379272460935,125.07897186279295,76.6349868774414,43.44904327392578,18.5328311920166,210.90098571777344,155.77903747558594,110.49273681640624,74.92082214355469,44.73126220703125,21.74530601501465,11.142477989196776,7.174810886383057
74,439.6540222167969,341.5712585449219,258.9118347167969,185.0786895751953,125.1537628173828,76.65670776367188,43.42433166503906,18.533098220825195,211.47396850585935,156.26364135742188,110.771728515625,75.02386474609375,44.528953552246094,21.72629165649414,11.178668975830078,7.204183578491211
75,439.6113586425781,343.4662475585937,259.0506286621094,185.03680419921875,125.57070922851562,76.91377258300781,43.696571350097656,18.59516906738281,210.4789886474609,155.4901123046875,110.67706298828124,75.2320327758789,44.73551559448242,21.753328323364254,11.290993690490724,7.25361442565918
76,438.98443603515625,342.26678466796875,258.13287353515625,185.4930419921875,125.80350494384766,76.27075958251953,43.46189880371094,18.62116241455078,211.2692413330078,157.15687561035156,110.67381286621094,75.10762786865234,44.66734313964844,21.816085815429688,11.29040813446045,7.278470516204834
77,441.34466552734375,343.3616943359375,259.9587707519531,186.53170776367188,126.31553649902344,76.84259033203125,43.646331787109375,18.63232421875,211.7870178222656,156.61898803710938,111.05310821533205,75.42210388183594,44.77000045776367,21.812257766723636,11.351853370666504,7.370715141296387
78,439.7349243164063,343.96484375,259.9422912597656,186.94586181640625,126.3282241821289,76.98545837402344,43.7684440612793,18.752168655395508,212.1656188964844,157.09864807128906,111.19207000732422,75.59588623046875,45.07521438598633,21.92281723022461,11.380423545837402,7.41456937789917
79,441.39697265625,343.4996643066406,260.0922241210937,187.2322540283203,126.29939270019533,76.85631561279297,44.09054183959961,18.760862350463867,212.27186584472656,156.91751098632812,111.17547607421876,75.5871353149414,45.2751350402832,21.805328369140625,11.41412353515625,7.458334922790527
80,439.8585205078125,343.2229919433594,261.3049011230469,187.2784423828125,126.77238464355467,76.99842071533203,43.9543342590332,18.8419246673584,212.0012969970703,157.1715545654297,111.58993530273438,75.89510345458984,45.32680892944336,21.90753173828125,11.487592697143556,7.508167266845703
81,441.1969604492188,344.7672424316406,260.5456848144531,187.3572235107422,127.01786041259766,76.89422607421875,44.00483322143555,18.81462287902832,212.7470550537109,158.1216583251953,111.78162384033205,75.85127258300781,45.385623931884766,21.893978118896484,11.520013809204102,7.560737133026123
82,441.9148864746094,345.536376953125,260.80242919921875,187.9087829589844,126.74776458740234,76.91873168945312,44.20741653442383,18.92806434631348,213.0198516845703,158.7991485595703,112.30946350097656,76.11997985839844,45.40335464477539,21.963706970214844,11.549583435058594,7.584789752960205
83,440.81256103515625,346.24755859375,261.25714111328125,188.2981719970703,126.99768829345705,77.02758026123047,44.05959701538086,18.912019729614254,213.5626373291016,158.5833740234375,112.35792541503906,76.49581909179688,45.66459274291992,22.16630744934082,11.598341941833496,7.606198310852051
84,443.4929809570313,346.9481811523437,261.805908203125,189.49766540527344,127.31233978271484,77.42922973632812,44.34347534179688,18.989870071411133,214.90414428710935,160.0732879638672,113.17488861083984,76.5943603515625,45.835880279541016,22.125263214111328,11.678751945495604,7.684437274932861
85,443.4665832519531,348.0488586425781,263.52703857421875,189.2802734375,127.66926574707033,77.47067260742188,44.46923065185547,19.04469108581543,214.924560546875,159.7764434814453,113.70944213867188,76.73851013183594,45.98854446411133,22.208406448364254,11.687471389770508,7.716960430145264
86,445.0942687988281,347.5379638671875,263.6895751953125,190.00579833984372,127.83977508544922,77.56938934326172,44.482666015625,19.23787879943848,216.01431274414065,159.9434814453125,113.7264633178711,76.61836242675781,46.00112915039063,22.29010391235352,11.77716827392578,7.743738651275635
87,443.5722351074219,347.0552673339844,263.6544189453125,189.8278045654297,127.50605010986328,77.85867309570312,44.65693664550781,19.210205078125,215.3455047607422,160.42803955078125,113.06895446777344,76.83616638183594,46.115352630615234,22.451074600219727,11.82264804840088,7.819710731506348
88,444.2216491699219,347.6620178222656,264.9188537597656,190.30247497558597,128.3562774658203,78.06145477294922,44.7060661315918,19.38907623291016,216.06451416015625,160.74185180664062,113.7436065673828,77.14329528808594,46.35935592651367,22.44930648803711,11.85688591003418,7.907229900360107
89,445.6553955078125,347.9239196777344,265.0097351074219,190.2723693847656,128.445068359375,78.14432525634766,44.6038932800293,19.37093734741211,215.76028442382807,161.45811462402344,114.03438568115234,76.89265441894531,46.62593078613281,22.5509033203125,11.897378921508787,7.922792911529541
90,445.016357421875,346.8207702636719,264.9402160644531,190.26898193359372,128.6166229248047,78.17185974121094,44.86528778076172,19.46697807312012,216.48001098632807,161.28207397460938,113.99786376953124,77.43653106689453,46.384056091308594,22.57714080810547,11.95873737335205,7.951704025268555
91,443.5045471191406,347.39361572265625,264.9754638671875,190.5432891845703,128.66920471191406,78.05606842041016,44.84022521972656,19.473501205444336,217.0375061035156,161.44281005859375,113.91305541992188,77.05772399902344,46.684452056884766,22.51128578186035,12.021869659423828,8.017655372619629
92,446.3829650878906,349.5635986328125,265.7223205566406,191.33323669433597,129.5191650390625,78.50069427490234,45.20245742797852,19.50822639465332,217.65826416015625,162.2234649658203,114.72340393066406,77.48896789550781,46.79930114746094,22.503005981445312,12.110337257385254,8.081964492797852
93,447.0320434570313,349.8268737792969,266.27606201171875,192.1977081298828,129.70962524414062,78.31663513183594,45.24385452270508,19.59507179260254,218.9456329345703,162.76734924316406,114.7974090576172,77.70130157470703,46.88554000854492,22.71455764770508,12.164238929748535,8.151189804077148
94,446.17779541015625,350.53326416015625,267.3612365722656,192.49386596679688,130.22982788085938,78.60498046875,45.51259231567383,19.77008628845215,218.90362548828125,162.72052001953125,114.75487518310548,77.74993896484375,47.12257766723633,22.8787899017334,12.251358032226562,8.199785232543945
95,447.4017333984375,351.3324584960937,266.84490966796875,192.6083831787109,130.37738037109375,78.56157684326172,45.65851974487305,19.804183959960938,219.2327423095703,162.81077575683594,114.88715362548828,77.98535919189453,47.40839385986328,22.914535522460938,12.268136024475098,8.225384712219238
96,447.6363525390625,352.28106689453125,267.8751525878906,193.70091247558597,130.4851531982422,78.86959838867188,45.93328857421875,19.90477752685547,220.5372314453125,163.79522705078125,115.4838638305664,78.48104858398438,47.37929916381836,23.02068328857422,12.311728477478027,8.290520668029785
97,449.2767028808594,352.9548645019531,269.55682373046875,194.5171813964844,131.19541931152344,79.28966522216797,46.1543197631836,19.967086791992188,220.830810546875,165.0258026123047,115.72654724121094,78.68321228027344,48.020450592041016,23.036739349365234,12.39394760131836,8.335567474365234
98,448.6286010742188,352.0064697265625,268.7153625488281,194.16087341308597,130.7545928955078,78.84501647949219,46.13778305053711,20.212207794189453,220.26663208007807,165.29013061523438,116.03814697265624,78.44269561767578,47.71656799316406,23.128915786743164,12.426295280456545,8.389495849609375
99,450.2203979492188,354.1394958496094,271.1803894042969,195.5890045166016,131.2980499267578,79.36796569824219,46.19207763671875,20.21787452697754,222.39593505859372,166.6471710205078,116.9651336669922,78.99201965332031,48.162227630615234,23.23460578918457,12.5325345993042,8.443687438964844
100,448.7808837890625,353.0928955078125,270.3944702148437,195.60540771484372,131.4544219970703,79.3432846069336,46.3061408996582,20.212238311767575,221.95181274414065,166.25978088378906,116.51776123046876,79.26676940917969,48.41362380981445,23.35879135131836,12.591705322265623,8.531039237976074
101,449.4374694824219,354.9781188964844,271.6385498046875,196.0445098876953,132.25387573242188,79.81257629394531,46.53660583496094,20.30762481689453,222.83108520507807,167.20909118652344,117.27244567871094,79.20201110839844,48.6968994140625,23.419330596923828,12.674922943115234,8.558155059814453
102,451.3813781738281,356.31463623046875,272.2112121582031,196.9404754638672,132.2788543701172,79.98188018798828,46.71697998046875,20.363849639892575,223.5069274902344,166.9967803955078,118.0456314086914,79.6236572265625,48.70742034912109,23.535594940185547,12.775750160217283,8.614596366882324
103,450.70904541015625,357.07012939453125,273.5570373535156,197.7099456787109,132.21823120117188,80.2598648071289,47.13936614990234,20.531465530395508,223.99842834472656,167.7791748046875,118.59458923339844,79.78054809570312,49.042510986328125,23.69753646850586,12.853984832763672,8.679662704467773
104,453.7902221679688,356.1556091308594,274.0628356933594,198.26171875,132.6958465576172,80.47229766845703,47.31462097167969,20.673906326293945,224.98919677734372,168.28561401367188,118.44303131103516,80.32972717285156,49.421043395996094,23.77522850036621,12.873373985290527,8.77752685546875
105,452.6896362304688,356.9840393066406,274.12384033203125,198.0920867919922,132.783447265625,80.10676574707031,47.27246475219727,20.807861328125,225.1210021972656,168.4029541015625,117.97672271728516,80.18199157714844,49.4420280456543,23.837892532348636,12.930985450744627,8.814501762390137
106,453.1246643066406,356.8305053710937,274.207763671875,198.9410095214844,132.80796813964844,80.6336669921875,47.70424270629883,20.87139129638672,225.22662353515625,168.76365661621094,118.80062103271484,80.28469848632812,49.54451751708984,23.974773406982425,13.062100410461426,8.858981132507324
107,455.6943359375,359.248046875,275.1418151855469,199.37478637695312,133.87020874023438,80.94745635986328,47.87124633789063,20.933279037475582,226.37078857421875,170.20184326171875,119.37339782714844,80.96517944335938,49.87502670288086,24.121376037597656,13.120254516601562,8.974249839782715
108,455.2771606445313,360.0443420410156,276.5201416015625,200.70364379882807,134.9042510986328,81.33325958251953,48.31403350830078,21.09225845336914,228.2032470703125,171.13360595703125,119.27937316894533,81.26168060302734,50.48008346557617,24.263532638549805,13.195192337036133,9.038692474365234
109,455.2485046386719,361.2492065429688,277.87371826171875,200.70628356933597,134.7155303955078,81.75751495361328,48.34413909912109,21.17868423461914,227.8513336181641,171.2645721435547,120.29415130615234,81.21869659423828,50.422481536865234,24.39833641052246,13.367758750915527,9.06141185760498
110,457.2786560058594,362.9546813964844,277.8256530761719,201.5213165283203,135.4396514892578,81.81265258789062,48.73332595825195,21.36939811706543,230.12391662597656,172.63584899902344,120.79602813720705,81.85139465332031,50.86781692504883,24.55539321899414,13.376270294189451,9.10368537902832
111,457.3469543457031,361.79681396484375,278.7074584960937,201.4828948974609,134.67056274414062,82.07066345214844,48.936336517333984,21.468486785888672,229.2245330810547,172.52940368652344,121.0939483642578,81.95020294189453,51.1031608581543,24.726036071777344,13.48005199432373,9.179858207702637
112,459.6397399902344,363.5681457519531,280.1615905761719,202.3517608642578,135.19822692871094,82.592529296875,49.21772384643555,21.6386775970459,230.13926696777344,173.1824188232422,121.54261016845705,82.3072280883789,51.36684036254883,24.88785552978516,13.547382354736328,9.265887260437012
113,459.4682312011719,363.8064575195313,280.94219970703125,203.46632385253903,135.8304443359375,82.43594360351562,49.61314010620117,21.785249710083008,231.4229278564453,174.2497100830078,121.8958740234375,82.71753692626953,51.753204345703125,24.972806930541992,13.68055534362793,9.393086433410645
114,459.0677795410156,364.3624267578125,282.4855651855469,204.30067443847656,136.01390075683594,83.04524993896484,49.71989059448242,21.83602905273437,232.84002685546875,175.08465576171875,122.1010284423828,83.18882751464844,52.23049545288086,25.162317276000977,13.772708892822266,9.409674644470217
115,459.46136474609375,365.0852966308594,282.297119140625,203.8106384277344,136.957763671875,83.27851104736328,50.08493041992188,22.059101104736328,233.205322265625,175.4363555908203,122.17101287841795,83.1616439819336,52.30726623535156,25.33424186706543,13.80005931854248,9.456669807434082
116,460.4111022949219,366.9159240722656,282.16534423828125,205.6371917724609,136.52272033691406,83.69064331054688,49.944583892822266,22.22664451599121,233.79830932617188,175.8277130126953,123.19976806640624,83.38654327392578,52.7620964050293,25.408063888549805,13.893488883972168,9.542984008789062
117,461.9335632324219,367.6201477050781,284.1619567871094,205.45684814453125,137.34507751464844,84.0419921875,50.45599365234375,22.40313148498535,234.7031097412109,177.04476928710938,123.67707061767578,83.56848907470703,52.77177810668945,25.615100860595703,14.053526878356934,9.609004974365234
118,461.6816101074219,368.3848571777344,285.8020935058594,206.9439697265625,138.2893829345703,84.30460357666016,50.93453979492188,22.49375915527344,235.2888641357422,178.36932373046875,124.41043090820312,84.37168884277344,53.33470916748047,25.86256599426269,14.087560653686523,9.721443176269531
119,465.7019348144531,370.2981872558594,287.71685791015625,206.9844665527344,138.27908325195312,84.71343231201172,51.129539489746094,22.680519104003903,236.3641357421875,178.6959228515625,125.25619506835938,84.74041748046875,53.889530181884766,26.004941940307617,14.249645233154297,9.790407180786133
120,463.6443481445313,370.1698303222656,287.2756042480469,208.7303924560547,138.9597930908203,85.1025161743164,51.74976348876953,22.857107162475582,237.5310211181641,178.88482666015625,126.05674743652344,85.0716323852539,54.7071647644043,26.30191421508789,14.336054801940918,9.86053466796875
121,465.33978271484375,370.9460754394531,289.8986511230469,209.39797973632807,138.97079467773438,85.89832305908203,51.9365463256836,22.83983039855957,238.12413024902344,180.37548828125,125.59579467773438,85.79243469238281,54.93742752075195,26.478918075561523,14.433610916137695,9.962661743164062
122,465.544921875,371.548095703125,290.4817199707031,210.37319946289065,140.1220703125,86.1354751586914,52.30950546264648,23.20611000061035,239.5126037597656,182.35598754882807,126.91105651855467,85.93135070800781,55.227813720703125,26.643983840942383,14.648280143737791,10.04699993133545
123,465.5183410644531,371.6717834472656,289.03277587890625,210.63775634765625,140.65110778808594,86.17737579345703,52.74036407470703,23.30595016479492,239.12355041503903,181.39154052734372,126.75392150878906,86.58289337158203,55.56150436401367,26.836801528930664,14.6917085647583,10.157032012939451
124,468.057373046875,373.79205322265625,291.4613647460937,212.3736267089844,142.30775451660156,86.83887481689453,53.1771240234375,23.559600830078125,241.60276794433597,183.05709838867188,127.85982513427734,86.80950164794922,56.33709716796875,27.10525894165039,14.81533908843994,10.1925048828125
125,470.19537353515625,374.5246887207031,293.01580810546875,213.8777313232422,142.62127685546875,87.2919692993164,53.53156280517578,23.789623260498047,242.37176513671875,183.7202606201172,128.14938354492188,87.21805572509766,56.76092529296875,27.221879959106445,15.048797607421877,10.319467544555664
126,470.4616394042969,376.11712646484375,294.259765625,214.3313751220703,142.48013305664062,87.58325958251953,54.02176284790039,23.93012809753418,244.3339691162109,185.324462890625,129.21469116210938,88.01640319824219,56.98504638671875,27.49337577819824,15.128713607788086,10.3928804397583
127,472.39593505859375,377.7585754394531,295.72283935546875,215.1356658935547,143.38827514648438,88.6565170288086,54.54844284057617,24.115596771240234,245.15249633789065,186.0897674560547,130.14720153808594,88.03093719482422,57.56449508666992,27.73480033874512,15.218015670776367,10.528694152832031
128,473.5990295410156,378.7291259765625,296.81298828125,215.22015380859372,144.0291290283203,89.85006713867188,54.86782455444336,24.324705123901367,246.86485290527344,188.400390625,130.6962432861328,88.89453887939453,58.10336685180664,28.04585647583008,15.381443977355955,10.630898475646973
129,473.1381530761719,380.10693359375,300.16534423828125,216.7842254638672,144.27920532226562,89.6952896118164,55.3072509765625,24.562299728393555,247.92889404296875,189.38121032714844,131.32595825195312,89.61396026611328,58.58549118041992,28.2329044342041,15.524724960327148,10.685688972473145
130,474.1873474121094,380.8502502441406,299.2159118652344,217.7698211669922,144.67181396484375,89.8748550415039,55.69073867797852,24.746166229248047,249.03196716308597,190.146728515625,132.72393798828125,90.14169311523438,59.26568222045898,28.488018035888672,15.689398765563965,10.810022354125977
131,474.92193603515625,382.1905212402344,300.6506042480469,218.90121459960935,145.4077911376953,90.58026885986328,55.99116516113281,25.120548248291016,249.4723663330078,191.24717712402344,133.412109375,90.87494659423828,59.993438720703125,28.66278648376465,15.742176055908203,10.960025787353516
132,476.9118347167969,384.14251708984375,302.2128295898437,219.8934326171875,146.73236083984375,91.11071014404295,56.68184661865234,25.24243927001953,251.6860809326172,193.04412841796875,134.5023193359375,91.76470947265624,60.4208984375,29.065391540527344,15.921120643615724,11.03708839416504
133,477.8625793457031,384.58099365234375,301.1085510253906,220.30276489257807,147.1387481689453,92.13613891601562,57.35695266723633,25.51693153381348,252.87115478515625,194.0478515625,135.33602905273438,92.2626495361328,61.271728515625,29.491605758666992,16.168594360351562,11.117609977722168
134,479.5202941894531,385.6813354492188,304.1632080078125,222.05007934570312,147.79151916503906,92.4340591430664,58.06424331665039,25.58506202697754,254.39578247070312,194.53456115722656,136.39590454101562,92.70361328125,61.90298080444336,29.963947296142575,16.2962703704834,11.255879402160645
135,481.8813171386719,388.34619140625,305.02618408203125,222.447021484375,149.34823608398438,92.9714126586914,58.58554458618164,25.821027755737305,255.8647918701172,195.62193298339844,137.60780334472656,93.73440551757812,62.170555114746094,30.07335662841797,16.36229705810547,11.40276336669922
136,481.9075012207031,386.9653930664063,306.5798645019531,224.4625396728516,149.13597106933594,93.98186492919922,58.47386169433594,26.04145622253418,256.58843994140625,196.8592987060547,138.70196533203125,94.02804565429688,63.03726959228516,30.452993392944336,16.644412994384766,11.560956001281738
137,484.3529357910156,388.2654724121094,307.7120056152344,225.5821990966797,149.8128662109375,94.71028137207033,59.33725357055664,26.422048568725582,258.3703308105469,198.9822998046875,139.74229431152344,95.01187896728516,63.62409210205078,30.720718383789062,16.760936737060547,11.552703857421877
138,486.365234375,391.1841125488281,309.8023681640625,227.28184509277344,151.4349365234375,95.2834930419922,60.0384521484375,26.59254264831543,260.5975646972656,200.9823760986328,140.01437377929688,96.3724594116211,64.71905517578125,31.243070602416992,17.0286865234375,11.76030158996582
139,487.5411987304688,393.75677490234375,310.89971923828125,226.9833984375,151.71893310546875,96.05892944335938,60.55304336547852,27.0268669128418,261.3638916015625,202.0399627685547,141.64671325683594,96.5894775390625,65.21199035644531,31.463409423828125,17.158864974975586,11.811721801757812
140,488.9548034667969,394.4551696777344,312.6045227050781,229.2245635986328,153.31875610351562,96.67684173583984,61.57124328613281,27.13911247253418,264.0009460449219,202.9576568603516,143.62071228027344,97.97328186035156,66.32172393798828,31.82006072998047,17.352184295654297,11.961912155151367
141,492.6622314453125,396.7644348144531,315.7959899902344,230.08685302734372,153.97825622558594,97.98762512207033,62.23419189453125,27.522655487060547,266.1307067871094,206.18429565429688,143.98216247558594,98.5358657836914,67.36781311035156,32.038475036621094,17.599550247192383,12.06291389465332
142,493.4328002929688,399.5133666992188,316.8041381835937,232.8700256347656,155.24102783203125,98.9283218383789,62.76900100708008,27.873268127441406,268.06591796875,208.2776031494141,145.81539916992188,99.57303619384766,68.0374984741211,32.71430206298828,17.811992645263672,12.2047700881958
143,494.9327392578125,400.8045959472656,319.0816650390625,233.21417236328125,155.55413818359375,99.62467193603516,63.398536682128906,27.931264877319336,268.50665283203125,209.47373962402344,146.9681396484375,100.76791381835938,69.1612777709961,33.02560806274414,18.011024475097656,12.328216552734377
144,496.5148315429688,403.2384033203125,320.4834899902344,235.74411010742188,157.04388427734375,100.87757873535156,63.93511581420898,28.41503524780273,271.8793334960937,211.2688140869141,148.3955078125,101.87259674072266,70.43648529052734,33.33687973022461,18.171838760375977,12.403904914855955
145,497.3558349609375,402.79248046875,321.3560791015625,236.4361267089844,159.16864013671875,102.5897979736328,64.62450408935547,28.77065658569336,274.9208068847656,213.2935791015625,150.1437225341797,103.56292724609376,71.32003021240234,33.785240173339844,18.443235397338867,12.622689247131348
146,499.2076110839844,406.4064025878906,324.0635986328125,237.98097229003903,158.13768005371094,103.37210083007812,65.48954010009766,29.11124610900879,275.52606201171875,215.51950073242188,151.13436889648438,104.04824829101562,72.34149169921875,34.41317367553711,18.78445053100586,12.725661277770996
147,501.5193481445313,410.4988098144531,326.8423156738281,240.1731719970703,161.62820434570312,104.7928695678711,66.5470962524414,29.370939254760746,278.50555419921875,217.88389587402344,153.26304626464844,105.83678436279295,72.99491119384766,35.10205841064453,18.858943939208984,12.88010311126709
148,504.6417846679688,411.1763000488281,329.6656799316406,241.1127777099609,161.94064331054688,105.9970703125,67.24283599853516,29.536535263061523,279.95428466796875,219.4884490966797,154.50222778320312,106.42170715332033,74.26904296875,35.29670333862305,19.003984451293945,12.958723068237305
149,505.5034484863281,412.791259765625,331.4329528808594,242.8273162841797,163.12428283691406,106.72376251220705,68.02415466308594,29.761245727539062,283.4150390625,222.03196716308597,156.22329711914062,108.29367065429688,75.50679779052734,35.713844299316406,19.29588508605957,13.178504943847656
150,508.6963195800781,414.9815673828125,333.3371276855469,245.61654663085935,165.3985137939453,107.78800964355467,68.5977783203125,30.079608917236328,286.7286376953125,223.99313354492188,157.5458984375,108.99301147460938,75.8790512084961,36.38071823120117,19.431549072265625,13.466636657714844
151,510.74456787109375,416.5882873535156,335.23046875,246.9836883544922,166.9227294921875,108.71300506591795,69.91998291015625,30.66432762145996,288.0662536621094,226.150390625,159.1553497314453,110.98129272460938,77.09114074707031,36.88581848144531,19.80911064147949,13.540057182312012
152,513.1080322265625,418.8301696777344,336.5009460449219,248.0188446044922,168.04330444335938,110.45030975341795,70.67582702636719,31.063766479492188,291.3988342285156,229.1549835205078,161.79104614257812,111.81642150878906,79.30071258544922,37.505001068115234,20.07406234741211,13.64121913909912
153,514.6906127929688,422.892333984375,340.37921142578125,249.5087432861328,169.57655334472656,111.01272583007812,71.18302154541016,31.61210823059082,294.0262756347656,232.47280883789065,164.52835083007812,113.90946197509766,80.1141128540039,37.72936630249024,20.702844619750977,13.891246795654297
154,516.6864013671875,425.2320251464844,340.8559265136719,253.2761688232422,170.76937866210938,114.4506607055664,73.17202758789062,31.950458526611328,297.27716064453125,234.02284240722656,166.85440063476562,116.51323699951172,82.04199981689453,38.76575469970703,20.752519607543945,14.002093315124512
155,516.99169921875,427.3298645019531,345.1252746582031,252.72894287109372,171.98463439941406,114.09728240966795,73.28411102294922,32.4238166809082,298.1479187011719,238.8900146484375,168.01307678222656,117.4524383544922,83.68177795410156,39.17594146728516,20.882848739624023,14.06492805480957
156,524.2014770507812,427.7712097167969,346.6420288085937,253.7690887451172,174.9915008544922,115.59991455078124,73.74434661865234,32.416725158691406,301.6858825683594,241.7173309326172,170.21022033691406,118.66091918945312,84.80984497070312,39.964473724365234,21.12627601623535,14.223095893859863
157,524.897216796875,432.5267639160156,349.3261413574219,258.18377685546875,175.87010192871094,117.08361053466795,76.0530014038086,32.89829635620117,304.1835632324219,243.82208251953125,174.10826110839844,121.2353515625,86.97025299072266,40.15904998779297,21.52423477172852,14.433320045471191
158,527.532958984375,435.3414611816406,351.593994140625,258.8602600097656,178.7454376220703,118.78223419189452,76.58966064453125,33.14204025268555,306.92706298828125,245.952392578125,176.5602569580078,124.2588119506836,87.38648223876953,41.52227783203125,21.778339385986328,14.577506065368652
159,529.429931640625,438.3114318847656,354.2222595214844,260.4247436523437,180.6558380126953,121.33792877197266,78.18566131591797,33.8199462890625,312.1780090332031,250.5145721435547,177.68556213378906,126.8044204711914,90.70513153076172,41.40840530395508,22.16441345214844,14.80934238433838
160,531.080322265625,439.7452697753906,358.1307983398437,261.3433837890625,181.10690307617188,120.61750793457033,79.22578430175781,34.10843276977539,312.3471069335937,252.9066162109375,180.91455078125,126.94351959228516,91.90091705322266,41.535587310791016,22.79493522644043,15.183693885803224
161,534.9098510742188,442.4958190917969,360.0802307128906,261.4932556152344,182.88134765625,123.09439086914062,79.46802520751953,34.40176773071289,316.8192443847656,254.1781005859375,184.35348510742188,128.19041442871094,94.4992446899414,42.71617126464844,22.777856826782227,15.164254188537598
162,537.0374755859375,447.1197814941406,362.5918884277344,263.97857666015625,184.92645263671875,125.96869659423828,80.8412857055664,34.73375701904297,319.9778747558594,258.2454833984375,184.94366455078125,132.5131072998047,95.0090789794922,44.2010383605957,23.058204650878903,15.389399528503418
163,538.0654907226562,448.8697204589844,366.9013977050781,266.2606506347656,186.99169921875,128.0275421142578,81.40531921386719,35.11639404296875,323.067626953125,260.5970458984375,188.88624572753903,132.76226806640625,96.28963470458984,44.54460144042969,23.33131980895996,15.544819831848145
164,541.0377807617188,449.8933410644531,368.2785339355469,265.7483825683594,188.72915649414065,128.68785095214844,83.2451400756836,35.2540168762207,324.89715576171875,263.7115478515625,191.00277709960935,135.53407287597656,98.77405548095705,44.91786956787109,23.615463256835938,15.840048789978027
165,541.8214721679688,453.7709045410156,372.0029296875,269.4053039550781,191.03065490722656,129.1396942138672,82.24999237060547,36.20163345336914,327.9591369628906,268.2701110839844,193.7470703125,137.74618530273438,101.9783935546875,46.21981430053711,23.61603164672852,16.008329391479492
166,548.7636108398438,455.5146484375,372.3067321777344,270.9965515136719,190.1859893798828,131.79397583007812,84.41255187988281,36.43310546875,332.1360168457031,269.0284729003906,195.65093994140625,137.58477783203125,103.6188735961914,46.71383285522461,23.910831451416016,16.165376663208008
167,546.6934814453125,454.7007141113281,373.69183349609375,269.6664733886719,191.4455108642578,131.87979125976562,84.19115447998047,37.301265716552734,334.30987548828125,270.2897033691406,196.5109100341797,139.51910400390625,104.42240142822266,47.05023193359375,24.604944229125977,16.355989456176758
168,549.0133056640625,458.0047912597656,378.5430603027344,272.96124267578125,193.171630859375,133.8273468017578,86.30265045166016,37.40181350708008,336.5616455078125,272.42315673828125,200.08837890625,142.5284423828125,104.23221588134766,47.3176383972168,25.07540512084961,16.309329986572266
169,549.8616943359375,462.6210021972656,378.5198669433594,275.0907592773437,196.519287109375,135.88229370117188,88.54241180419922,37.386478424072266,340.4247131347656,274.58062744140625,201.54000854492188,144.36627197265625,105.99015808105467,46.21131896972656,24.94076919555664,16.576940536499023
170,552.4054565429688,466.2204284667969,382.3366394042969,275.5165405273437,198.53985595703125,137.65127563476562,85.54446411132812,37.329566955566406,343.8521728515625,278.24285888671875,201.97496032714844,144.75914001464844,107.59754943847656,48.92222595214844,25.178682327270508,16.523662567138672
171,552.5383911132812,462.8367004394531,379.636474609375,275.31036376953125,199.47003173828125,140.67755126953125,86.74758911132812,37.790626525878906,345.46307373046875,280.2017517089844,204.8255157470703,147.940673828125,109.63177490234376,49.126983642578125,25.463546752929688,16.535743713378906
172,553.5775146484375,465.2350158691406,382.5825805664063,278.0701599121094,199.8827972412109,141.04037475585938,88.42772674560547,38.379981994628906,348.1938171386719,280.8995056152344,206.03175354003903,147.9528350830078,108.9072723388672,49.60469055175781,25.79388236999512,16.97977066040039
173,555.4562377929688,468.5126037597656,387.3276977539063,278.6938781738281,200.0977935791016,142.49215698242188,87.99873352050781,38.38255310058594,351.0721435546875,285.74560546875,206.89627075195312,150.7882843017578,110.96804809570312,50.24356460571289,26.016159057617188,16.787845611572266
174,557.6856079101562,470.9001770019531,388.6482543945313,283.6854858398437,204.7345428466797,145.2999725341797,92.89474487304688,39.74222183227539,354.99334716796875,285.8932800292969,210.0852203369141,152.37472534179688,112.21820831298828,50.23311996459961,26.48932838439941,16.87238883972168
175,558.36962890625,473.90130615234375,391.0181579589844,285.0542907714844,206.414794921875,144.53836059570312,91.2240219116211,38.89137268066406,358.4457702636719,286.8748474121094,210.5388946533203,151.4581756591797,113.37947845458984,51.00582504272461,26.48589134216309,17.360870361328125
176,560.0921020507812,473.2218017578125,391.6158752441406,283.4302062988281,206.2378845214844,147.90528869628906,91.34219360351562,39.37832260131836,358.5521240234375,288.9867553710937,211.41900634765625,151.93101501464844,114.93882751464844,51.240379333496094,26.73761940002441,16.92961311340332
177,560.8283081054688,478.0990295410156,395.9556884765625,285.9637756347656,209.1612243652344,148.11935424804688,94.4869613647461,40.24568176269531,361.0412292480469,290.5245361328125,213.2701873779297,154.77850341796875,115.2187728881836,51.97281646728516,27.456035614013672,17.3962345123291
178,562.072509765625,479.0382995605469,395.3956298828125,286.06134033203125,207.65342712402344,148.90184020996094,95.36302185058594,40.44214630126953,360.4149169921875,290.7283935546875,213.80084228515625,155.36598205566406,116.43209075927734,52.330867767333984,27.486093521118164,17.366125106811523
179,561.2539672851562,479.8692932128906,397.173583984375,286.9439392089844,209.92713928222656,149.08297729492188,95.92825317382812,40.2242546081543,364.1944274902344,292.44366455078125,214.72219848632807,156.83856201171875,117.40028381347656,51.9398307800293,26.94131088256836,17.23644256591797
180,560.1818237304688,480.5643310546875,396.7853088378906,289.088623046875,209.86114501953125,150.155517578125,96.72760772705078,39.69685745239258,365.10845947265625,294.0483093261719,213.2119598388672,156.1497039794922,116.95865631103516,51.74716567993164,27.41246223449707,17.385408401489258
181,564.3145141601562,480.1742858886719,398.1043395996094,288.29522705078125,211.9916534423828,151.07980346679688,98.25218963623048,40.64864730834961,369.2712097167969,294.8602294921875,216.4893035888672,157.6944580078125,117.28874969482422,52.71232986450195,27.906421661376957,17.424413681030273
182,565.2710571289062,482.0412902832031,399.9999084472656,289.5088806152344,211.3811187744141,151.46316528320312,97.39981842041016,40.78034210205078,369.6129455566406,295.5292053222656,216.39614868164065,157.39508056640625,117.70397186279295,52.673973083496094,27.404949188232425,17.674667358398438
183,563.3645629882812,481.8113098144531,398.5211791992188,289.12408447265625,210.8538360595703,150.12376403808594,97.288330078125,40.67106246948242,370.7550964355469,294.4610290527344,214.91851806640625,158.34779357910156,118.32098388671876,52.84236907958984,27.49622917175293,17.546308517456055
184,564.4544677734375,482.4140625,402.2678527832031,289.2231750488281,211.1649932861328,152.617919921875,98.7599639892578,41.35274124145508,370.35009765625,294.0897216796875,217.034912109375,159.03607177734375,118.5493392944336,53.71915817260742,27.98345184326172,17.770917892456055
185,564.2225952148438,485.226806640625,404.2433471679688,291.67840576171875,214.0364227294922,152.67767333984375,99.98746490478516,41.603660583496094,374.0970458984375,297.4052429199219,219.6685485839844,159.2706756591797,119.06381225585938,53.73821640014648,27.772926330566406,17.743234634399414
186,564.1176147460938,484.3786926269531,402.9610900878906,291.29803466796875,213.2449951171875,153.49729919433594,99.02014923095705,40.55283737182617,371.9844055175781,298.1578063964844,218.9371795654297,160.8590545654297,120.44161987304688,53.49987411499024,27.898630142211918,17.574748992919922
187,564.328857421875,483.7179870605469,403.09613037109375,290.46124267578125,214.7631072998047,151.9545440673828,98.08817291259766,41.66549301147461,374.7325744628906,297.6889038085937,219.0843505859375,159.04762268066406,120.12399291992188,53.80329132080078,28.0836238861084,17.633989334106445
188,562.8147583007812,484.7713928222656,402.3630981445313,292.0673217773437,212.75289916992188,152.581298828125,99.84627532958984,41.46027755737305,373.2595825195313,298.1537170410156,220.35565185546875,160.779296875,119.98507690429688,53.81147003173828,27.62217330932617,17.416481018066406
189,565.6350708007812,484.7373962402344,405.28167724609375,293.5473022460937,215.52325439453125,152.828857421875,99.68009948730467,41.80250930786133,376.3533935546875,298.9186706542969,219.62705993652344,161.7362518310547,120.64598846435548,53.59321594238281,27.882442474365234,17.749788284301758
190,566.2626953125,485.94818115234375,407.1955871582031,292.76416015625,215.9421539306641,154.36988830566406,100.08837890625,42.13002014160156,376.0598449707031,298.8821105957031,220.7977294921875,161.33444213867188,120.86309814453124,54.25711441040039,28.157968521118164,17.65878677368164
191,567.8505249023438,488.2046508789063,405.1007995605469,295.51092529296875,216.3415069580078,153.6952362060547,100.25935363769533,41.62110900878906,378.6775512695313,300.0183410644531,220.6044158935547,161.62547302246094,121.0194854736328,54.048118591308594,27.76828956604004,17.80898094177246
192,564.4591064453125,483.7768249511719,405.3345336914063,293.291259765625,213.2936553955078,153.26011657714844,99.78123474121094,42.01059341430664,376.5635681152344,298.77862548828125,219.65806579589844,161.6619873046875,120.26725006103516,54.25443649291992,27.90019798278809,17.756610870361328
193,563.8347778320312,483.1104431152344,404.95599365234375,293.1093444824219,213.72610473632807,154.84185791015625,101.35303497314452,41.50665283203125,376.0327758789063,299.3544616699219,220.00791931152344,162.2324981689453,121.75393676757812,54.16920471191406,28.366025924682617,17.647504806518555
194,565.37158203125,486.0699768066406,407.2158508300781,294.249267578125,215.34588623046875,153.58642578125,100.14612579345705,41.94942474365234,375.67816162109375,300.4315795898437,221.1549072265625,161.7462158203125,119.88716888427734,54.53827667236328,28.469839096069336,17.908817291259766
195,566.8822021484375,486.2125549316406,405.6444091796875,291.1863098144531,214.06021118164065,154.39190673828125,98.90235137939452,41.90324020385742,375.8122253417969,299.6125793457031,219.29116821289065,161.80384826660156,121.60921478271484,54.05864334106445,28.49681854248047,17.58207893371582
196,561.72412109375,484.5979919433594,407.451904296875,293.4377746582031,215.0462188720703,154.8350830078125,101.40213012695312,41.84211730957031,376.636474609375,299.9190979003906,220.90106201171875,162.964599609375,121.23348999023438,54.59680938720703,28.257516860961918,17.896751403808594
197,562.51513671875,484.0700988769531,403.6638488769531,292.3289489746094,214.7036590576172,154.33177185058594,101.46698760986328,41.896278381347656,375.6584167480469,299.2180480957031,220.2430419921875,161.38877868652344,121.28247833251952,53.81833267211914,28.31696128845215,17.76860809326172
198,566.4022216796875,485.89599609375,406.3270568847656,292.95489501953125,214.23776245117188,153.8029327392578,98.9249267578125,42.45616149902344,377.3108520507813,298.7918701171875,219.95635986328125,162.29832458496094,119.71780395507812,54.04964065551758,28.55506134033203,17.925518035888672
199,563.0245971679688,485.5537414550781,406.1603088378906,294.4849853515625,214.85256958007807,153.73475646972656,100.20960998535156,42.0810661315918,377.178466796875,300.9631652832031,220.85313415527344,161.4579620361328,122.1342315673828,54.44345474243164,28.53043556213379,17.854598999023438
200,564.9639892578125,487.7296447753906,405.5156555175781,293.4008483886719,215.06930541992188,153.48057556152344,100.8317642211914,42.30115509033203,373.8413696289063,299.87921142578125,220.54611206054688,161.40943908691406,121.59066772460938,54.5948486328125,27.901472091674805,17.852998733520508


==> cifar100_fig4_2b_loss_distribution_latest_long.csv <==
split,lr,p,epoch,loss_mean,loss_std,loss_p50,loss_p90,loss_p95,loss_p99,frac_loss_gt_1p0,frac_loss_gt_2p0,frac_loss_gt_5p0,frac_loss_gt_10p0,acc,acc_percent
test,0.01,-0.4,199,0.9872718421936036,1.4168818012422306,0.2198486328125,3.4083984375000007,4.24609375,5.3203125,0.2947,0.1976,0.0178,0.0,0.7757999897003174,77.57999897003174
test,0.01,-0.3,199,0.9212148333191872,1.4242721296090144,0.15716552734375,3.328710937500002,4.297070312499997,5.484453125000002,0.2698,0.1846,0.0214,0.0,0.7853000164031982,78.53000164031982
test,0.01,-0.2,199,0.8887717651367187,1.461565560933611,0.099517822265625,3.34375,4.367382812499997,5.679765625000002,0.2594,0.1807,0.0256,0.0,0.7840999960899353,78.40999960899353
test,0.01,-0.1,199,0.8757429504036903,1.5314674624298403,0.06756591796875,3.467382812500002,4.519726562499997,6.1484375,0.2463,0.1732,0.0324,0.0,0.781499981880188,78.1499981880188
test,0.01,0.0,199,0.859466770541668,1.578037619670687,0.04132080078125,3.387304687500002,4.586132812499997,6.523476562500001,0.2411,0.1687,0.0368,0.0001,0.7865999937057495,78.65999937057495
test,0.01,0.1,199,0.8888077940583229,1.7234646223651282,0.0206527709960937,3.5355468750000014,4.922070312499997,7.367304687500003,0.2362,0.1694,0.0478,0.0012,0.7786999940872192,77.86999940872192
test,0.01,0.2,199,0.9471313146471976,1.9555438618535996,0.0082435607910156,3.832617187500002,5.5,8.461562500000014,0.2274,0.1693,0.0632,0.0053,0.777899980545044,77.7899980545044
test,0.01,0.3,199,1.109957288336754,2.367757158696816,0.003218650817871,4.500390625000001,6.563281249999989,10.687812500000009,0.2314,0.184,0.0848,0.0128,0.7709000110626221,77.0900011062622
test,0.1,-0.4,199,0.8723625084996224,1.4869827363130022,0.07525634765625,3.3634765625000007,4.429882812499997,5.824531250000007,0.2561,0.1728,0.0281,0.0001,0.7815999984741211,78.15999984741211
test,0.1,-0.3,199,0.8619079359412193,1.5118759101344352,0.0587310791015625,3.3359375,4.390820312499997,6.062578125000002,0.2497,0.1714,0.0285,0.0001,0.7824000120162964,78.24000120162964
test,0.1,-0.2,199,0.8408274319052697,1.529272995687226,0.0455169677734375,3.1466796875000007,4.421875,6.355507812500001,0.2433,0.1675,0.0324,0.0004,0.784600019454956,78.4600019454956
test,0.1,-0.1,199,0.8600700465202331,1.6458554756359007,0.0265884399414062,3.333984375,4.676171874999994,6.949296875000002,0.2338,0.1685,0.0406,0.0015,0.7833999991416931,78.33999991416931
test,0.1,0.0,199,0.863161622440815,1.7600151795391272,0.0142898559570312,3.3908203125000007,4.859570312499997,7.613320312500001,0.2221,0.1613,0.0466,0.0027,0.786899983882904,78.6899983882904
test,0.1,0.1,199,0.973225958263874,2.005599416543241,0.0073509216308593,3.8263671875000007,5.500195312499997,8.836015625000002,0.2357,0.1773,0.0621,0.0057,0.7728000283241272,77.28000283241272
test,0.1,0.2,199,1.1954879014015198,2.598597949199452,0.0021314620971679,4.8046875,7.164843749999989,11.773828125000009,0.2337,0.1847,0.0934,0.019,0.7623000144958496,76.23000144958496
test,0.1,0.3,199,1.4012551540732383,3.090723306002947,0.0012531280517578,5.528125000000003,8.508593749999989,13.789296875000003,0.2409,0.1977,0.1107,0.034,0.7527999877929688,75.27999877929688
train_eval,0.01,-0.4,199,0.0923026139831543,0.1249719489566247,0.06732177734375,0.1683349609375,0.23046875,0.4394555664062505,0.00134,0.00054,2e-05,0.0,0.9990000128746032,99.90000128746031
train_eval,0.01,-0.3,199,0.0578376096153259,0.0736488747639478,0.045623779296875,0.1044921875,0.13232421875,0.217041015625,0.00054,0.00024,0.0,0.0,0.9995800256729126,99.95800256729126
train_eval,0.01,-0.2,199,0.0351998626804351,0.0456880085227881,0.02764892578125,0.06396484375,0.08233642578125,0.138427734375,0.00036,8e-05,0.0,0.0,0.9997000098228456,99.97000098228456
train_eval,0.01,-0.1,199,0.0170974295854568,0.0275911818251266,0.0125274658203125,0.03271484375,0.043731689453125,0.0779425048828126,0.00018,2e-05,0.0,0.0,0.9998199939727784,99.98199939727785
train_eval,0.01,0.0,199,0.0073888976764678,0.0199544959140715,0.0043869018554687,0.0153732299804687,0.0217132568359375,0.0425723266601563,0.00012,0.0,0.0,0.0,0.9998000264167786,99.98000264167786
train_eval,0.01,0.1,199,0.0028809510612487,0.0174093442656351,0.0010967254638671,0.0060310363769531,0.0093994140625,0.0216371154785156,8e-05,0.0,0.0,0.0,0.999779999256134,99.9779999256134
train_eval,0.01,0.2,199,0.0012219947242736,0.0161006479588946,0.0002111196517944,0.0020563125610351,0.0036450386047363,0.0107575225830078,8e-05,0.0,0.0,0.0,0.9998199939727784,99.98199939727785
train_eval,0.01,0.3,199,0.0007072872018814,0.0174119294204941,2.54511833190918e-05,0.0005826950073242,0.0012359619140625,0.004692153930664,0.0001,0.0,0.0,0.0,0.999779999256134,99.9779999256134
train_eval,0.1,-0.4,199,0.0167580540013313,0.0310259696346011,0.01031494140625,0.03564453125,0.05035400390625,0.09783935546875,0.00016,4e-05,0.0,0.0,0.999779999256134,99.9779999256134
train_eval,0.1,-0.3,199,0.0101247633314132,0.0231447601852457,0.005462646484375,0.0222320556640625,0.03240966796875,0.0677490234375,0.0001,0.0,0.0,0.0,0.9998000264167786,99.98000264167786
train_eval,0.1,-0.2,199,0.0063401699066162,0.0206144487086348,0.0029487609863281,0.0142822265625,0.021453857421875,0.0462963867187502,0.00012,0.0,0.0,0.0,0.9998199939727784,99.98199939727785
train_eval,0.1,-0.1,199,0.0035885150790214,0.0194681881562689,0.0012364387512207,0.00799560546875,0.0127487182617187,0.03033447265625,0.0001,0.0,0.0,0.0,0.9998199939727784,99.98199939727785
train_eval,0.1,0.0,199,0.0021248482966423,0.0179978566738109,0.0005445480346679,0.0044021606445312,0.0073663711547851,0.0180363464355469,6e-05,0.0,0.0,0.0,0.9998199939727784,99.98199939727785
train_eval,0.1,0.1,199,0.0010211452126502,0.0191433135707889,9.620189666748048e-05,0.0014753341674804,0.0027828216552734,0.0084457397460937,0.00012,0.0,0.0,0.0,0.999779999256134,99.9779999256134
train_eval,0.1,0.2,199,0.0006138958954811,0.019372475010699,7.271766662597656e-06,0.0003576278686523,0.0008311748504638,0.0037460899353027,0.00012,0.0,0.0,0.0,0.9998000264167786,99.98000264167786
train_eval,0.1,0.3,199,0.0005370091056823,0.0215259788190971,1.5497207641601562e-06,0.0001623630523681,0.0004260540008544,0.0023231697082519,0.0001,4e-05,0.0,0.0,0.999779999256134,99.9779999256134


==> cifar100_fig4_2b_test_loss_quantiles_wide.csv <==
p,lr001_loss_mean,lr001_loss_std,lr001_loss_p50,lr001_loss_p90,lr001_loss_p95,lr001_loss_p99,lr001_frac_loss_gt_5p0,lr001_acc_percent,lr01_loss_mean,lr01_loss_std,lr01_loss_p50,lr01_loss_p90,lr01_loss_p95,lr01_loss_p99,lr01_frac_loss_gt_5p0,lr01_acc_percent
-0.4,0.9872718421936036,1.4168818012422306,0.2198486328125,3.4083984375000007,4.24609375,5.3203125,0.0178,77.57999897003174,0.8723625084996224,1.4869827363130022,0.07525634765625,3.3634765625000007,4.429882812499997,5.824531250000007,0.0281,78.15999984741211
-0.3,0.9212148333191872,1.4242721296090144,0.15716552734375,3.328710937500002,4.297070312499997,5.484453125000002,0.0214,78.53000164031982,0.8619079359412193,1.5118759101344352,0.0587310791015625,3.3359375,4.390820312499997,6.062578125000002,0.0285,78.24000120162964
-0.2,0.8887717651367187,1.461565560933611,0.099517822265625,3.34375,4.367382812499997,5.679765625000002,0.0256,78.40999960899353,0.8408274319052697,1.529272995687226,0.0455169677734375,3.1466796875000007,4.421875,6.355507812500001,0.0324,78.4600019454956
-0.1,0.8757429504036903,1.5314674624298403,0.06756591796875,3.467382812500002,4.519726562499997,6.1484375,0.0324,78.1499981880188,0.8600700465202331,1.6458554756359007,0.0265884399414062,3.333984375,4.676171874999994,6.949296875000002,0.0406,78.33999991416931
0.0,0.859466770541668,1.578037619670687,0.04132080078125,3.387304687500002,4.586132812499997,6.523476562500001,0.0368,78.65999937057495,0.863161622440815,1.7600151795391272,0.0142898559570312,3.3908203125000007,4.859570312499997,7.613320312500001,0.0466,78.6899983882904
0.1,0.8888077940583229,1.7234646223651282,0.0206527709960937,3.5355468750000014,4.922070312499997,7.367304687500003,0.0478,77.86999940872192,0.973225958263874,2.005599416543241,0.0073509216308593,3.8263671875000007,5.500195312499997,8.836015625000002,0.0621,77.28000283241272
0.2,0.9471313146471976,1.9555438618535996,0.0082435607910156,3.832617187500002,5.5,8.461562500000014,0.0632,77.7899980545044,1.1954879014015198,2.598597949199452,0.0021314620971679,4.8046875,7.164843749999989,11.773828125000009,0.0934,76.23000144958496
0.3,1.109957288336754,2.367757158696816,0.003218650817871,4.500390625000001,6.563281249999989,10.687812500000009,0.0848,77.0900011062622,1.4012551540732383,3.090723306002947,0.0012531280517578,5.528125000000003,8.508593749999989,13.789296875000003,0.1107,75.27999877929688


==> cifar100_fig4_2c_hard_overlap_matrix_all.csv <==
split,lr,x,y,p_col,p_row,jaccard
train_eval,0.01,0,0,-0.4,-0.4,1.0
train_eval,0.01,1,0,-0.3,-0.4,0.2858794809199537
train_eval,0.01,2,0,-0.2,-0.4,0.2320571217530469
train_eval,0.01,3,0,-0.1,-0.4,0.1942986641221374
train_eval,0.01,4,0,0.0,-0.4,0.1636046511627907
train_eval,0.01,5,0,0.1,-0.4,0.1519337016574585
train_eval,0.01,6,0,0.2,-0.4,0.1506439742410303
train_eval,0.01,7,0,0.3,-0.4,0.1250140528386734
train_eval,0.01,0,1,-0.4,-0.3,0.2858794809199537
train_eval,0.01,1,1,-0.3,-0.3,1.0
train_eval,0.01,2,1,-0.2,-0.3,0.2530060120240481
train_eval,0.01,3,1,-0.1,-0.3,0.2179362375273789
train_eval,0.01,4,1,0.0,-0.3,0.1889932247711874
train_eval,0.01,5,1,0.1,-0.3,0.1719775070290534
train_eval,0.01,6,1,0.2,-0.3,0.1643771827706635
train_eval,0.01,7,1,0.3,-0.3,0.1365753891603227
train_eval,0.01,0,2,-0.4,-0.2,0.2320571217530469
train_eval,0.01,1,2,-0.3,-0.2,0.2530060120240481
train_eval,0.01,2,2,-0.2,-0.2,1.0
train_eval,0.01,3,2,-0.1,-0.2,0.2152744050509956
train_eval,0.01,4,2,0.0,-0.2,0.1962449174838555
train_eval,0.01,5,2,0.1,-0.2,0.1665111940298507
train_eval,0.01,6,2,0.2,-0.2,0.1645127488648271
train_eval,0.01,7,2,0.3,-0.2,0.1345128728592491
train_eval,0.01,0,3,-0.4,-0.1,0.1942986641221374
train_eval,0.01,1,3,-0.3,-0.1,0.2179362375273789
train_eval,0.01,2,3,-0.2,-0.1,0.2152744050509956
train_eval,0.01,3,3,-0.1,-0.1,1.0
train_eval,0.01,4,3,0.0,-0.1,0.202451039288718
train_eval,0.01,5,3,0.1,-0.1,0.1753170502583372
train_eval,0.01,6,3,0.2,-0.1,0.1606355833913245
train_eval,0.01,7,3,0.3,-0.1,0.1410329494926462
train_eval,0.01,0,4,-0.4,0.0,0.1636046511627907
train_eval,0.01,1,4,-0.3,0.0,0.1889932247711874
train_eval,0.01,2,4,-0.2,0.0,0.1962449174838555
train_eval,0.01,3,4,-0.1,0.0,0.202451039288718
train_eval,0.01,4,4,0.0,0.0,1.0
train_eval,0.01,5,4,0.1,0.0,0.1851895734597156
train_eval,0.01,6,4,0.2,0.0,0.1734131174469083
train_eval,0.01,7,4,0.3,0.0,0.1421719767043508
train_eval,0.01,0,5,-0.4,0.1,0.1519337016574585
train_eval,0.01,1,5,-0.3,0.1,0.1719775070290534
train_eval,0.01,2,5,-0.2,0.1,0.1665111940298507
train_eval,0.01,3,5,-0.1,0.1,0.1753170502583372
train_eval,0.01,4,5,0.0,0.1,0.1851895734597156
train_eval,0.01,5,5,0.1,0.1,1.0
train_eval,0.01,6,5,0.2,0.1,0.1747709654686398
train_eval,0.01,7,5,0.3,0.1,0.1309214245336348
train_eval,0.01,0,6,-0.4,0.2,0.1506439742410303
train_eval,0.01,1,6,-0.3,0.2,0.1643771827706635
train_eval,0.01,2,6,-0.2,0.2,0.1645127488648271
train_eval,0.01,3,6,-0.1,0.2,0.1606355833913245
train_eval,0.01,4,6,0.0,0.2,0.1734131174469083
train_eval,0.01,5,6,0.1,0.2,0.1747709654686398
train_eval,0.01,6,6,0.2,0.2,1.0
train_eval,0.01,7,6,0.3,0.2,0.1580592867068087
train_eval,0.01,0,7,-0.4,0.3,0.1250140528386734
train_eval,0.01,1,7,-0.3,0.3,0.1365753891603227
train_eval,0.01,2,7,-0.2,0.3,0.1345128728592491
train_eval,0.01,3,7,-0.1,0.3,0.1410329494926462
train_eval,0.01,4,7,0.0,0.3,0.1421719767043508
train_eval,0.01,5,7,0.1,0.3,0.1309214245336348
train_eval,0.01,6,7,0.2,0.3,0.1580592867068087
train_eval,0.01,7,7,0.3,0.3,1.0
train_eval,0.1,0,0,-0.4,-0.4,1.0
train_eval,0.1,1,0,-0.3,-0.4,0.2213134765625
train_eval,0.1,2,0,-0.2,-0.4,0.2093557355252024
train_eval,0.1,3,0,-0.1,-0.4,0.1933714830710539
train_eval,0.1,4,0,0.0,-0.4,0.1784032030146019
train_eval,0.1,5,0,0.1,-0.4,0.1459168480128278
train_eval,0.1,6,0,0.2,-0.4,0.1348684210526315
train_eval,0.1,7,0,0.3,-0.4,0.1242975949651607
train_eval,0.1,0,1,-0.4,-0.3,0.2213134765625
train_eval,0.1,1,1,-0.3,-0.3,1.0
train_eval,0.1,2,1,-0.2,-0.3,0.2142250273091394
train_eval,0.1,3,1,-0.1,-0.3,0.2045974244794801
train_eval,0.1,4,1,0.0,-0.3,0.1813459268004722
train_eval,0.1,5,1,0.1,-0.3,0.1464588585835434
train_eval,0.1,6,1,0.2,-0.3,0.1350124801452235
train_eval,0.1,7,1,0.3,-0.3,0.1257033535899167
train_eval,0.1,0,2,-0.4,-0.2,0.2093557355252024
train_eval,0.1,1,2,-0.3,-0.2,0.2142250273091394
train_eval,0.1,2,2,-0.2,-0.2,1.0
train_eval,0.1,3,2,-0.1,-0.2,0.2053227360308285
train_eval,0.1,4,2,0.0,-0.2,0.1950316493490982
train_eval,0.1,5,2,0.1,-0.2,0.1572006940427993
train_eval,0.1,6,2,0.2,-0.2,0.1480376405783796
train_eval,0.1,7,2,0.3,-0.2,0.1268446547256956
train_eval,0.1,0,3,-0.4,-0.1,0.1933714830710539
train_eval,0.1,1,3,-0.3,-0.1,0.2045974244794801
train_eval,0.1,2,3,-0.2,-0.1,0.2053227360308285
train_eval,0.1,3,3,-0.1,-0.1,1.0
train_eval,0.1,4,3,0.0,-0.1,0.1898027097694319
train_eval,0.1,5,3,0.1,-0.1,0.165463437354448
train_eval,0.1,6,3,0.2,-0.1,0.1398473977906844
train_eval,0.1,7,3,0.3,-0.1,0.1288066771937739
train_eval,0.1,0,4,-0.4,0.0,0.1784032030146019
train_eval,0.1,1,4,-0.3,0.0,0.1813459268004722
train_eval,0.1,2,4,-0.2,0.0,0.1950316493490982
train_eval,0.1,3,4,-0.1,0.0,0.1898027097694319
train_eval,0.1,4,4,0.0,0.0,1.0
train_eval,0.1,5,4,0.1,0.0,0.1649784608219816
train_eval,0.1,6,4,0.2,0.0,0.1527649769585253
train_eval,0.1,7,4,0.3,0.0,0.140430867434173
train_eval,0.1,0,5,-0.4,0.1,0.1459168480128278
train_eval,0.1,1,5,-0.3,0.1,0.1464588585835434
train_eval,0.1,2,5,-0.2,0.1,0.1572006940427993
train_eval,0.1,3,5,-0.1,0.1,0.165463437354448
train_eval,0.1,4,5,0.0,0.1,0.1649784608219816
train_eval,0.1,5,5,0.1,0.1,1.0
train_eval,0.1,6,5,0.2,0.1,0.1516058478185795
train_eval,0.1,7,5,0.3,0.1,0.1442461679249599
train_eval,0.1,0,6,-0.4,0.2,0.1348684210526315
train_eval,0.1,1,6,-0.3,0.2,0.1350124801452235
train_eval,0.1,2,6,-0.2,0.2,0.1480376405783796
train_eval,0.1,3,6,-0.1,0.2,0.1398473977906844
train_eval,0.1,4,6,0.0,0.2,0.1527649769585253
train_eval,0.1,5,6,0.1,0.2,0.1516058478185795
train_eval,0.1,6,6,0.2,0.2,1.0
train_eval,0.1,7,6,0.3,0.2,0.1530835734870317
train_eval,0.1,0,7,-0.4,0.3,0.1242975949651607
train_eval,0.1,1,7,-0.3,0.3,0.1257033535899167
train_eval,0.1,2,7,-0.2,0.3,0.1268446547256956
train_eval,0.1,3,7,-0.1,0.3,0.1288066771937739
train_eval,0.1,4,7,0.0,0.3,0.140430867434173
train_eval,0.1,5,7,0.1,0.3,0.1442461679249599
train_eval,0.1,6,7,0.2,0.3,0.1530835734870317
train_eval,0.1,7,7,0.3,0.3,1.0
test,0.01,0,0,-0.4,-0.4,1.0
test,0.01,1,0,-0.3,-0.4,0.4869888475836431
test,0.01,2,0,-0.2,-0.4,0.4720588235294117
test,0.01,3,0,-0.1,-0.4,0.4398848092152628
test,0.01,4,0,0.0,-0.4,0.4214641080312722
test,0.01,5,0,0.1,-0.4,0.422475106685633
test,0.01,6,0,0.2,-0.4,0.3908205841446453
test,0.01,7,0,0.3,-0.4,0.3531799729364005
test,0.01,0,1,-0.4,-0.3,0.4869888475836431
test,0.01,1,1,-0.3,-0.3,1.0
test,0.01,2,1,-0.2,-0.3,0.4818652849740932
test,0.01,3,1,-0.1,-0.3,0.4705882352941176
test,0.01,4,1,0.0,-0.3,0.4524328249818446
test,0.01,5,1,0.1,-0.3,0.4566642388929351
test,0.01,6,1,0.2,-0.3,0.4064697609001406
test,0.01,7,1,0.3,-0.3,0.3764624913971094
test,0.01,0,2,-0.4,-0.2,0.4720588235294117
test,0.01,1,2,-0.3,-0.2,0.4818652849740932
test,0.01,2,2,-0.2,-0.2,1.0
test,0.01,3,2,-0.1,-0.2,0.4634502923976608
test,0.01,4,2,0.0,-0.2,0.4549418604651162
test,0.01,5,2,0.1,-0.2,0.4517766497461929
test,0.01,6,2,0.2,-0.2,0.4039270687237026
test,0.01,7,2,0.3,-0.2,0.3787878787878788
test,0.01,0,3,-0.4,-0.1,0.4398848092152628
test,0.01,1,3,-0.3,-0.1,0.4705882352941176
test,0.01,2,3,-0.2,-0.1,0.4634502923976608
test,0.01,3,3,-0.1,-0.1,1.0
test,0.01,4,3,0.0,-0.1,0.4727540500736377
test,0.01,5,3,0.1,-0.1,0.4695077149155033
test,0.01,6,3,0.2,-0.1,0.4074595355383533
test,0.01,7,3,0.3,-0.1,0.386001386001386
test,0.01,0,4,-0.4,0.0,0.4214641080312722
test,0.01,1,4,-0.3,0.0,0.4524328249818446
test,0.01,2,4,-0.2,0.0,0.4549418604651162
test,0.01,3,4,-0.1,0.0,0.4727540500736377
test,0.01,4,4,0.0,0.0,1.0
test,0.01,5,4,0.1,0.0,0.4662756598240469
test,0.01,6,4,0.2,0.0,0.4164305949008499
test,0.01,7,4,0.3,0.0,0.3976240391334731
test,0.01,0,5,-0.4,0.1,0.422475106685633
test,0.01,1,5,-0.3,0.1,0.4566642388929351
test,0.01,2,5,-0.2,0.1,0.4517766497461929
test,0.01,3,5,-0.1,0.1,0.4695077149155033
test,0.01,4,5,0.0,0.1,0.4662756598240469
test,0.01,5,5,0.1,0.1,1.0
test,0.01,6,5,0.2,0.1,0.4419610670511896
test,0.01,7,5,0.3,0.1,0.4144271570014144
test,0.01,0,6,-0.4,0.2,0.3908205841446453
test,0.01,1,6,-0.3,0.2,0.4064697609001406
test,0.01,2,6,-0.2,0.2,0.4039270687237026
test,0.01,3,6,-0.1,0.2,0.4074595355383533
test,0.01,4,6,0.0,0.2,0.4164305949008499
test,0.01,5,6,0.1,0.2,0.4419610670511896
test,0.01,6,6,0.2,0.2,1.0
test,0.01,7,6,0.3,0.2,0.4295925661186562
test,0.01,0,7,-0.4,0.3,0.3531799729364005
test,0.01,1,7,-0.3,0.3,0.3764624913971094
test,0.01,2,7,-0.2,0.3,0.3787878787878788
test,0.01,3,7,-0.1,0.3,0.386001386001386
test,0.01,4,7,0.0,0.3,0.3976240391334731
test,0.01,5,7,0.1,0.3,0.4144271570014144
test,0.01,6,7,0.2,0.3,0.4295925661186562
test,0.01,7,7,0.3,0.3,1.0
test,0.1,0,0,-0.4,-0.4,1.0
test,0.1,1,0,-0.3,-0.4,0.4855233853006681
test,0.1,2,0,-0.2,-0.4,0.4641288433382137
test,0.1,3,0,-0.1,-0.4,0.4605839416058394
test,0.1,4,0,0.0,-0.4,0.4545454545454545
test,0.1,5,0,0.1,-0.4,0.4164305949008499
test,0.1,6,0,0.2,-0.4,0.3766323024054983
test,0.1,7,0,0.3,-0.4,0.3651877133105802
test,0.1,0,1,-0.4,-0.3,0.4855233853006681
test,0.1,1,1,-0.3,-0.3,1.0
test,0.1,2,1,-0.2,-0.3,0.4866270430906389
test,0.1,3,1,-0.1,-0.3,0.465592972181552
test,0.1,4,1,0.0,-0.3,0.4724061810154525
test,0.1,5,1,0.1,-0.3,0.4221748400852878
test,0.1,6,1,0.2,-0.3,0.3994413407821229
test,0.1,7,1,0.3,-0.3,0.3963712491277041
test,0.1,0,2,-0.4,-0.2,0.4641288433382137
test,0.1,1,2,-0.3,-0.2,0.4866270430906389
test,0.1,2,2,-0.2,-0.2,1.0
test,0.1,3,2,-0.1,-0.2,0.4659340659340659
test,0.1,4,2,0.0,-0.2,0.4673514306676449
test,0.1,5,2,0.1,-0.2,0.4134275618374558
test,0.1,6,2,0.2,-0.2,0.4016794961511546
test,0.1,7,2,0.3,-0.2,0.3831258644536653
test,0.1,0,3,-0.4,-0.1,0.4605839416058394
test,0.1,1,3,-0.3,-0.1,0.465592972181552
test,0.1,2,3,-0.2,-0.1,0.4659340659340659
test,0.1,3,3,-0.1,-0.1,1.0
test,0.1,4,3,0.0,-0.1,0.4866270430906389
test,0.1,5,3,0.1,-0.1,0.4211647727272727
test,0.1,6,3,0.2,-0.1,0.4212765957446808
test,0.1,7,3,0.3,-0.1,0.3973463687150838
test,0.1,0,4,-0.4,0.0,0.4545454545454545
test,0.1,1,4,-0.3,0.0,0.4724061810154525
test,0.1,2,4,-0.2,0.0,0.4673514306676449
test,0.1,3,4,-0.1,0.0,0.4866270430906389
test,0.1,4,4,0.0,0.0,1.0
test,0.1,5,4,0.1,0.0,0.4419610670511896
test,0.1,6,4,0.2,0.0,0.4246088193456614
test,0.1,7,4,0.3,0.0,0.3937282229965156
test,0.1,0,5,-0.4,0.1,0.4164305949008499
test,0.1,1,5,-0.3,0.1,0.4221748400852878
test,0.1,2,5,-0.2,0.1,0.4134275618374558
test,0.1,3,5,-0.1,0.1,0.4211647727272727
test,0.1,4,5,0.0,0.1,0.4419610670511896
test,0.1,5,5,0.1,0.1,1.0
test,0.1,6,5,0.2,0.1,0.43584229390681
test,0.1,7,5,0.3,0.1,0.4164305949008499
test,0.1,0,6,-0.4,0.2,0.3766323024054983
test,0.1,1,6,-0.3,0.2,0.3994413407821229
test,0.1,2,6,-0.2,0.2,0.4016794961511546
test,0.1,3,6,-0.1,0.2,0.4212765957446808
test,0.1,4,6,0.0,0.2,0.4246088193456614
test,0.1,5,6,0.1,0.2,0.43584229390681
test,0.1,6,6,0.2,0.2,1.0
test,0.1,7,6,0.3,0.2,0.4307142857142857
test,0.1,0,7,-0.4,0.3,0.3651877133105802
test,0.1,1,7,-0.3,0.3,0.3963712491277041
test,0.1,2,7,-0.2,0.3,0.3831258644536653
test,0.1,3,7,-0.1,0.3,0.3973463687150838
test,0.1,4,7,0.0,0.3,0.3937282229965156
test,0.1,5,7,0.1,0.3,0.4164305949008499
test,0.1,6,7,0.2,0.3,0.4307142857142857
test,0.1,7,7,0.3,0.3,1.0


==> cifar100_fig4_2c_hard_overlap_test_lr001_matrix.csv <==
x,y,p_col,p_row,jaccard
0,0,-0.4,-0.4,1.0
1,0,-0.3,-0.4,0.4869888475836431
2,0,-0.2,-0.4,0.4720588235294117
3,0,-0.1,-0.4,0.4398848092152628
4,0,0.0,-0.4,0.4214641080312722
5,0,0.1,-0.4,0.422475106685633
6,0,0.2,-0.4,0.3908205841446453
7,0,0.3,-0.4,0.3531799729364005
0,1,-0.4,-0.3,0.4869888475836431
1,1,-0.3,-0.3,1.0
2,1,-0.2,-0.3,0.4818652849740932
3,1,-0.1,-0.3,0.4705882352941176
4,1,0.0,-0.3,0.4524328249818446
5,1,0.1,-0.3,0.4566642388929351
6,1,0.2,-0.3,0.4064697609001406
7,1,0.3,-0.3,0.3764624913971094
0,2,-0.4,-0.2,0.4720588235294117
1,2,-0.3,-0.2,0.4818652849740932
2,2,-0.2,-0.2,1.0
3,2,-0.1,-0.2,0.4634502923976608
4,2,0.0,-0.2,0.4549418604651162
5,2,0.1,-0.2,0.4517766497461929
6,2,0.2,-0.2,0.4039270687237026
7,2,0.3,-0.2,0.3787878787878788
0,3,-0.4,-0.1,0.4398848092152628
1,3,-0.3,-0.1,0.4705882352941176
2,3,-0.2,-0.1,0.4634502923976608
3,3,-0.1,-0.1,1.0
4,3,0.0,-0.1,0.4727540500736377
5,3,0.1,-0.1,0.4695077149155033
6,3,0.2,-0.1,0.4074595355383533
7,3,0.3,-0.1,0.386001386001386
0,4,-0.4,0.0,0.4214641080312722
1,4,-0.3,0.0,0.4524328249818446
2,4,-0.2,0.0,0.4549418604651162
3,4,-0.1,0.0,0.4727540500736377
4,4,0.0,0.0,1.0
5,4,0.1,0.0,0.4662756598240469
6,4,0.2,0.0,0.4164305949008499
7,4,0.3,0.0,0.3976240391334731
0,5,-0.4,0.1,0.422475106685633
1,5,-0.3,0.1,0.4566642388929351
2,5,-0.2,0.1,0.4517766497461929
3,5,-0.1,0.1,0.4695077149155033
4,5,0.0,0.1,0.4662756598240469
5,5,0.1,0.1,1.0
6,5,0.2,0.1,0.4419610670511896
7,5,0.3,0.1,0.4144271570014144
0,6,-0.4,0.2,0.3908205841446453
1,6,-0.3,0.2,0.4064697609001406
2,6,-0.2,0.2,0.4039270687237026
3,6,-0.1,0.2,0.4074595355383533
4,6,0.0,0.2,0.4164305949008499
5,6,0.1,0.2,0.4419610670511896
6,6,0.2,0.2,1.0
7,6,0.3,0.2,0.4295925661186562
0,7,-0.4,0.3,0.3531799729364005
1,7,-0.3,0.3,0.3764624913971094
2,7,-0.2,0.3,0.3787878787878788
3,7,-0.1,0.3,0.386001386001386
4,7,0.0,0.3,0.3976240391334731
5,7,0.1,0.3,0.4144271570014144
6,7,0.2,0.3,0.4295925661186562
7,7,0.3,0.3,1.0


==> cifar100_fig4_2c_hard_overlap_test_lr01_matrix.csv <==
x,y,p_col,p_row,jaccard
0,0,-0.4,-0.4,1.0
1,0,-0.3,-0.4,0.4855233853006681
2,0,-0.2,-0.4,0.4641288433382137
3,0,-0.1,-0.4,0.4605839416058394
4,0,0.0,-0.4,0.4545454545454545
5,0,0.1,-0.4,0.4164305949008499
6,0,0.2,-0.4,0.3766323024054983
7,0,0.3,-0.4,0.3651877133105802
0,1,-0.4,-0.3,0.4855233853006681
1,1,-0.3,-0.3,1.0
2,1,-0.2,-0.3,0.4866270430906389
3,1,-0.1,-0.3,0.465592972181552
4,1,0.0,-0.3,0.4724061810154525
5,1,0.1,-0.3,0.4221748400852878
6,1,0.2,-0.3,0.3994413407821229
7,1,0.3,-0.3,0.3963712491277041
0,2,-0.4,-0.2,0.4641288433382137
1,2,-0.3,-0.2,0.4866270430906389
2,2,-0.2,-0.2,1.0
3,2,-0.1,-0.2,0.4659340659340659
4,2,0.0,-0.2,0.4673514306676449
5,2,0.1,-0.2,0.4134275618374558
6,2,0.2,-0.2,0.4016794961511546
7,2,0.3,-0.2,0.3831258644536653
0,3,-0.4,-0.1,0.4605839416058394
1,3,-0.3,-0.1,0.465592972181552
2,3,-0.2,-0.1,0.4659340659340659
3,3,-0.1,-0.1,1.0
4,3,0.0,-0.1,0.4866270430906389
5,3,0.1,-0.1,0.4211647727272727
6,3,0.2,-0.1,0.4212765957446808
7,3,0.3,-0.1,0.3973463687150838
0,4,-0.4,0.0,0.4545454545454545
1,4,-0.3,0.0,0.4724061810154525
2,4,-0.2,0.0,0.4673514306676449
3,4,-0.1,0.0,0.4866270430906389
4,4,0.0,0.0,1.0
5,4,0.1,0.0,0.4419610670511896
6,4,0.2,0.0,0.4246088193456614
7,4,0.3,0.0,0.3937282229965156
0,5,-0.4,0.1,0.4164305949008499
1,5,-0.3,0.1,0.4221748400852878
2,5,-0.2,0.1,0.4134275618374558
3,5,-0.1,0.1,0.4211647727272727
4,5,0.0,0.1,0.4419610670511896
5,5,0.1,0.1,1.0
6,5,0.2,0.1,0.43584229390681
7,5,0.3,0.1,0.4164305949008499
0,6,-0.4,0.2,0.3766323024054983
1,6,-0.3,0.2,0.3994413407821229
2,6,-0.2,0.2,0.4016794961511546
3,6,-0.1,0.2,0.4212765957446808
4,6,0.0,0.2,0.4246088193456614
5,6,0.1,0.2,0.43584229390681
6,6,0.2,0.2,1.0
7,6,0.3,0.2,0.4307142857142857
0,7,-0.4,0.3,0.3651877133105802
1,7,-0.3,0.3,0.3963712491277041
2,7,-0.2,0.3,0.3831258644536653
3,7,-0.1,0.3,0.3973463687150838
4,7,0.0,0.3,0.3937282229965156
5,7,0.1,0.3,0.4164305949008499
6,7,0.2,0.3,0.4307142857142857
7,7,0.3,0.3,1.0


==> cifar100_fig4_2c_hard_overlap_train_eval_lr001_matrix.csv <==
x,y,p_col,p_row,jaccard
0,0,-0.4,-0.4,1.0
1,0,-0.3,-0.4,0.2858794809199537
2,0,-0.2,-0.4,0.2320571217530469
3,0,-0.1,-0.4,0.1942986641221374
4,0,0.0,-0.4,0.1636046511627907
5,0,0.1,-0.4,0.1519337016574585
6,0,0.2,-0.4,0.1506439742410303
7,0,0.3,-0.4,0.1250140528386734
0,1,-0.4,-0.3,0.2858794809199537
1,1,-0.3,-0.3,1.0
2,1,-0.2,-0.3,0.2530060120240481
3,1,-0.1,-0.3,0.2179362375273789
4,1,0.0,-0.3,0.1889932247711874
5,1,0.1,-0.3,0.1719775070290534
6,1,0.2,-0.3,0.1643771827706635
7,1,0.3,-0.3,0.1365753891603227
0,2,-0.4,-0.2,0.2320571217530469
1,2,-0.3,-0.2,0.2530060120240481
2,2,-0.2,-0.2,1.0
3,2,-0.1,-0.2,0.2152744050509956
4,2,0.0,-0.2,0.1962449174838555
5,2,0.1,-0.2,0.1665111940298507
6,2,0.2,-0.2,0.1645127488648271
7,2,0.3,-0.2,0.1345128728592491
0,3,-0.4,-0.1,0.1942986641221374
1,3,-0.3,-0.1,0.2179362375273789
2,3,-0.2,-0.1,0.2152744050509956
3,3,-0.1,-0.1,1.0
4,3,0.0,-0.1,0.202451039288718
5,3,0.1,-0.1,0.1753170502583372
6,3,0.2,-0.1,0.1606355833913245
7,3,0.3,-0.1,0.1410329494926462
0,4,-0.4,0.0,0.1636046511627907
1,4,-0.3,0.0,0.1889932247711874
2,4,-0.2,0.0,0.1962449174838555
3,4,-0.1,0.0,0.202451039288718
4,4,0.0,0.0,1.0
5,4,0.1,0.0,0.1851895734597156
6,4,0.2,0.0,0.1734131174469083
7,4,0.3,0.0,0.1421719767043508
0,5,-0.4,0.1,0.1519337016574585
1,5,-0.3,0.1,0.1719775070290534
2,5,-0.2,0.1,0.1665111940298507
3,5,-0.1,0.1,0.1753170502583372
4,5,0.0,0.1,0.1851895734597156
5,5,0.1,0.1,1.0
6,5,0.2,0.1,0.1747709654686398
7,5,0.3,0.1,0.1309214245336348
0,6,-0.4,0.2,0.1506439742410303
1,6,-0.3,0.2,0.1643771827706635
2,6,-0.2,0.2,0.1645127488648271
3,6,-0.1,0.2,0.1606355833913245
4,6,0.0,0.2,0.1734131174469083
5,6,0.1,0.2,0.1747709654686398
6,6,0.2,0.2,1.0
7,6,0.3,0.2,0.1580592867068087
0,7,-0.4,0.3,0.1250140528386734
1,7,-0.3,0.3,0.1365753891603227
2,7,-0.2,0.3,0.1345128728592491
3,7,-0.1,0.3,0.1410329494926462
4,7,0.0,0.3,0.1421719767043508
5,7,0.1,0.3,0.1309214245336348
6,7,0.2,0.3,0.1580592867068087
7,7,0.3,0.3,1.0


==> cifar100_fig4_2c_hard_overlap_train_eval_lr01_matrix.csv <==
x,y,p_col,p_row,jaccard
0,0,-0.4,-0.4,1.0
1,0,-0.3,-0.4,0.2213134765625
2,0,-0.2,-0.4,0.2093557355252024
3,0,-0.1,-0.4,0.1933714830710539
4,0,0.0,-0.4,0.1784032030146019
5,0,0.1,-0.4,0.1459168480128278
6,0,0.2,-0.4,0.1348684210526315
7,0,0.3,-0.4,0.1242975949651607
0,1,-0.4,-0.3,0.2213134765625
1,1,-0.3,-0.3,1.0
2,1,-0.2,-0.3,0.2142250273091394
3,1,-0.1,-0.3,0.2045974244794801
4,1,0.0,-0.3,0.1813459268004722
5,1,0.1,-0.3,0.1464588585835434
6,1,0.2,-0.3,0.1350124801452235
7,1,0.3,-0.3,0.1257033535899167
0,2,-0.4,-0.2,0.2093557355252024
1,2,-0.3,-0.2,0.2142250273091394
2,2,-0.2,-0.2,1.0
3,2,-0.1,-0.2,0.2053227360308285
4,2,0.0,-0.2,0.1950316493490982
5,2,0.1,-0.2,0.1572006940427993
6,2,0.2,-0.2,0.1480376405783796
7,2,0.3,-0.2,0.1268446547256956
0,3,-0.4,-0.1,0.1933714830710539
1,3,-0.3,-0.1,0.2045974244794801
2,3,-0.2,-0.1,0.2053227360308285
3,3,-0.1,-0.1,1.0
4,3,0.0,-0.1,0.1898027097694319
5,3,0.1,-0.1,0.165463437354448
6,3,0.2,-0.1,0.1398473977906844
7,3,0.3,-0.1,0.1288066771937739
0,4,-0.4,0.0,0.1784032030146019
1,4,-0.3,0.0,0.1813459268004722
2,4,-0.2,0.0,0.1950316493490982
3,4,-0.1,0.0,0.1898027097694319
4,4,0.0,0.0,1.0
5,4,0.1,0.0,0.1649784608219816
6,4,0.2,0.0,0.1527649769585253
7,4,0.3,0.0,0.140430867434173
0,5,-0.4,0.1,0.1459168480128278
1,5,-0.3,0.1,0.1464588585835434
2,5,-0.2,0.1,0.1572006940427993
3,5,-0.1,0.1,0.165463437354448
4,5,0.0,0.1,0.1649784608219816
5,5,0.1,0.1,1.0
6,5,0.2,0.1,0.1516058478185795
7,5,0.3,0.1,0.1442461679249599
0,6,-0.4,0.2,0.1348684210526315
1,6,-0.3,0.2,0.1350124801452235
2,6,-0.2,0.2,0.1480376405783796
3,6,-0.1,0.2,0.1398473977906844
4,6,0.0,0.2,0.1527649769585253
5,6,0.1,0.2,0.1516058478185795
6,6,0.2,0.2,1.0
7,6,0.3,0.2,0.1530835734870317
0,7,-0.4,0.3,0.1242975949651607
1,7,-0.3,0.3,0.1257033535899167
2,7,-0.2,0.3,0.1268446547256956
3,7,-0.1,0.3,0.1288066771937739
4,7,0.0,0.3,0.140430867434173
5,7,0.1,0.3,0.1442461679249599
6,7,0.2,0.3,0.1530835734870317
7,7,0.3,0.3,1.0


==> rafdb_acc_wide.csv <==
step,rafdb_origin,rafdb_dynamic
1,78.91133880615234,76.36896514892578
2,85.85397338867188,84.48500061035156
3,85.9517593383789,85.62580871582031
4,84.41981506347656,87.38591766357422
5,87.74445343017578,89.30899047851562
6,90.1564483642578,90.02606964111328
7,88.2659683227539,90.25423431396484
8,89.21121215820312,90.87352752685548
9,90.41720581054688,90.61277770996094
10,88.95045471191406,90.31941986083984
11,90.35202026367188,90.1564483642578
12,90.0912628173828,90.9713134765625
13,89.43936920166016,91.3624496459961
14,90.5801773071289,91.06909942626952
15,90.67796325683594,91.16687774658205
16,90.84093475341795,90.80834197998048
17,89.73271942138672,90.71055603027344
18,90.67796325683594,90.1564483642578
19,90.938720703125,91.06909942626952
20,91.06909942626952,91.29725646972656
21,90.6127700805664,91.10169219970705
22,91.06909942626952,91.23207092285156
23,91.00390625,91.06909942626952
24,90.5149917602539,90.938720703125
25,90.5801773071289,91.4276351928711
26,90.0912628173828,91.13428497314452
27,90.9061279296875,91.91655731201172
28,90.9713134765625,91.3950424194336
29,91.23207092285156,91.19947814941406
30,90.38461303710938,91.8513641357422
31,90.38461303710938,91.3298568725586
32,90.22164154052734,91.3950424194336
33,90.6127700805664,91.55801391601562
34,90.9061279296875,91.13428497314452
35,91.19947814941406,91.52542114257812
36,91.13428497314452,91.23207092285156
37,90.87352752685548,91.3624496459961
38,90.64537048339844,91.75357818603516
39,90.74314880371094,91.68839263916016
40,91.16687774658205,91.55801391601562
41,91.3950424194336,91.75357818603516
42,90.67796325683594,92.11212158203124
43,91.23207092285156,91.8513641357422
44,91.06909942626952,91.8513641357422
45,90.80834197998048,91.52542114257812
46,91.13428497314452,92.07952880859376
47,91.10169219970705,92.01433563232422
48,90.87352752685548,91.98174285888672
49,91.3950424194336,91.81877136230467
50,91.26466369628906,91.75358581542967
51,91.23207092285156,91.68839263916016
52,91.55801391601562,91.91655731201172
53,91.62320709228516,92.04693603515624
54,91.00390625,91.81877136230467
55,91.10169219970705,91.8513641357422
56,91.49282836914062,91.65579986572266
57,91.10169219970705,91.98174285888672
58,91.26466369628906,91.8513641357422
59,91.0364990234375,91.4602279663086
60,91.16687774658205,91.49282836914062
61,91.52542114257812,92.14471435546876
62,91.3950424194336,92.01433563232422
63,91.65579986572266,91.81877136230467
64,91.62320709228516,91.88395690917967
65,91.10169219970705,91.88395690917967
66,91.26466369628906,91.72098541259766
67,91.32984924316406,91.81877136230467
68,91.0364990234375,91.72098541259766
69,91.3950424194336,91.72098541259766
70,91.3298568725586,91.91655731201172
71,91.19947814941406,92.01433563232422
72,91.13428497314452,91.7861785888672
73,90.90612030029295,91.8513641357422
74,91.4276351928711,91.72098541259766
75,91.0364990234375,91.68839263916016
76,91.10169219970705,91.62320709228516
77,91.13428497314452,91.68839263916016
78,91.3950424194336,91.8513641357422
79,91.3624496459961,91.81877136230467
80,91.62320709228516,91.7861785888672
81,91.19947814941406,91.88395690917967
82,91.4602279663086,92.07952880859376
83,91.4276351928711,91.88395690917967
84,91.3950424194336,91.91655731201172
85,91.23207092285156,92.3402862548828
86,91.65579986572266,91.94915008544922
87,91.3624496459961,92.04693603515624
88,91.59060668945312,91.94915008544922
89,91.4602279663086,92.01433563232422
90,91.72098541259766,91.98174285888672
91,91.68839263916016,92.04693603515624
92,91.23207092285156,92.17731475830078
93,91.55801391601562,91.91655731201172
94,91.75358581542967,92.04693603515624
95,91.62320709228516,91.8513641357422
96,91.65579986572266,92.01433563232422
97,91.68839263916016,91.91655731201172
98,91.65579986572266,91.98174285888672
99,91.52542114257812,92.04693603515624
100,91.72098541259766,92.07952880859376
101,91.49282836914062,92.01433563232422
102,91.62320709228516,92.01433563232422
103,91.49282836914062,91.98174285888672
104,91.55801391601562,91.98174285888672
105,91.49282836914062,91.91655731201172
106,91.7861785888672,91.68839263916016
107,91.91655731201172,91.98174285888672
108,91.8513641357422,91.94915008544922
109,91.75358581542967,92.01433563232422
110,92.11212158203124,91.75358581542967
111,91.8513641357422,92.07952880859376
112,91.91655731201172,91.8513641357422
113,91.75357818603516,91.88395690917967
114,91.49282836914062,91.7861785888672
115,91.8513641357422,92.07952880859376
116,91.59060668945312,91.8513641357422
117,91.8513641357422,91.8513641357422
118,91.72098541259766,91.94915008544922
119,91.91655731201172,91.91655731201172
120,91.88395690917967,91.91655731201172
121,91.7861785888672,91.8513641357422
122,91.72098541259766,91.98174285888672
123,91.65579986572266,92.14471435546876
124,91.72098541259766,91.88395690917967
125,91.8513641357422,91.98174285888672
126,91.81877136230467,91.94915008544922
127,91.98174285888672,91.98174285888672
128,91.94915008544922,92.04693603515624
129,91.91655731201172,92.01433563232422
130,91.8513641357422,91.94915008544922
131,91.75358581542967,92.01433563232422
132,91.98174285888672,92.07952880859376
133,91.91655731201172,92.01433563232422
134,91.81877136230467,92.14471435546876
135,91.68839263916016,92.17730712890624
136,92.01433563232422,91.7861785888672
137,91.75357818603516,91.98174285888672
138,91.68839263916016,91.88395690917967
139,91.8513641357422,92.04693603515624
140,91.81877136230467,92.01433563232422
141,91.81877136230467,92.07952880859376
142,91.81877136230467,92.20990753173828
143,92.01433563232422,91.94915008544922
144,91.81877136230467,92.14471435546876
145,91.4276351928711,92.14471435546876
146,91.3624496459961,92.14471435546876
147,91.19947814941406,92.17731475830078
148,91.55801391601562,92.37287902832033
149,91.4602279663086,92.07952880859376
150,91.68839263916016,92.17730712890624
151,91.32984924316406,91.91655731201172
152,91.65579986572266,92.14471435546876
153,91.4276351928711,92.11212158203124
154,91.65579986572266,92.11212158203124
155,91.59060668945312,92.20990753173828
156,91.62320709228516,92.17730712890624
157,91.62320709228516,92.07952880859376
158,91.65579986572266,92.07952880859376
159,91.72098541259766,92.20990753173828
160,91.4602279663086,92.01433563232422
161,91.8513641357422,92.04693603515624
162,91.62320709228516,92.04693603515624
163,91.68839263916016,92.20990753173828
164,91.91655731201172,92.24250030517578
165,91.7861785888672,92.11212158203124
166,91.8513641357422,92.27509307861328
167,91.62320709228516,92.04692840576172
168,91.81877136230467,92.20990753173828
169,91.7861785888672,91.91655731201172
170,91.72098541259766,92.30768585205078
171,91.52542114257812,92.07952880859376
172,91.4276351928711,92.04692840576172
173,91.72098541259766,92.20990753173828
174,91.55801391601562,92.11212158203124
175,91.8513641357422,92.04693603515624
176,91.75357818603516,92.07952880859376
177,91.81877136230467,91.8513641357422
178,91.59060668945312,92.30768585205078
179,91.7861785888672,92.17730712890624
180,91.68839263916016,92.01433563232422
181,91.81877136230467,92.20990753173828
182,91.72098541259766,92.07952880859376
183,91.8513641357422,92.30768585205078
184,91.88395690917967,91.8513641357422
185,91.94915008544922,92.20990753173828
186,91.59060668945312,91.94915008544922
187,91.91655731201172,92.11212158203124
188,91.81877136230467,92.14471435546876
189,91.72098541259766,92.11212158203124
190,91.59060668945312,92.20990753173828
191,91.59060668945312,92.20990753173828
192,91.68839263916016,92.11212158203124
193,91.81877136230467,91.98174285888672
194,91.68839263916016,92.17730712890624
195,91.8513641357422,92.14471435546876
196,91.75357818603516,92.17730712890624
197,91.59060668945312,91.91655731201172
198,91.72098541259766,92.14471435546876
199,91.62320709228516,92.04693603515624
200,91.59060668945312,91.94915008544922


==> wilsonfig1fixedepochlrsweep.csv <==
p,PCurrent,lr,WeightDecay,TrainLoss,TestAcc,TestLossMean,TestLossP95,TestLossP99,RgWB,RuDivRg,GainBW,GainND,UpdateND,TestAccPct
0.3,0.3,3e-05,0.01,0.2083646953105926,0.630615234375,0.6428579092025757,1.1081029176712036,1.3752950429916382,12.602209648238563,0.6174223772119738,0.5482358676044514,2.511087790141559,0.2769536195663584,63.0615234375
0.3,0.3,0.0001,0.01,0.0242550708353519,0.637939453125,0.6609110832214355,1.818952560424805,2.611934185028076,11.784362686606013,0.5490925507401645,0.4694985732683929,2.382761063904563,0.6090192226673978,63.7939453125
0.3,0.3,0.0003,0.01,0.0033265543170273,0.634033203125,0.7566020488739014,2.6889357566833496,4.007909774780273,12.287406014642045,0.4888126363228705,0.524320958743682,2.249287793483337,0.6292218877505966,63.4033203125


==> wilsonfig1fixedepochpsweep.csv <==
p,PCurrent,lr,WeightDecay,TrainLoss,TestAcc,TestLossMean,TestLossP95,TestLossP99,RgWB,RuDivRg,GainBW,GainND,UpdateND,TestAccPct
0.0,0.0,0.0001,0.01,0.4830114841461181,0.5828857421875,0.6742047071456909,0.9095540642738342,1.025652527809143,16.473541362780175,0.984798854205952,0.999999999999,0.999999999999,0.062628411522288,58.28857421875
0.1,0.1,0.0001,0.01,0.3007069826126098,0.6151123046875,0.6543681621551514,1.022013783454895,1.2295705080032349,13.062803208924867,0.7962419166138557,0.8645677839420418,1.3817982263231126,0.1110775308649374,61.51123046875
0.2,0.2,0.0001,0.01,0.1093948483467102,0.6329345703125,0.6390341520309448,1.3226395845413208,1.7443722486495972,11.654891132057466,0.6585367295742843,0.6534442969089932,1.8289969131868395,0.2928670123551474,63.29345703125
0.3,0.3,0.0001,0.01,0.0242550708353519,0.637939453125,0.6609110832214355,1.818952560424805,2.611934185028076,11.784362686606013,0.5490925507401645,0.4694985732683929,2.382761063904563,0.6090192226673978,63.7939453125
0.4,0.4,0.0001,0.01,0.0042198817245662,0.6375732421875,0.7326266765594482,2.521114110946656,3.755683898925781,12.717931709626544,0.4874045197909119,0.3739232877818589,3.032038051142277,0.827946331338086,63.75732421875
0.5,0.5,0.0001,0.01,0.0006784436991438,0.6329345703125,0.8492422103881836,3.3198373317718506,5.0686774253845215,14.515927719320445,0.4174212311787917,0.3548283695814317,3.275059722060785,0.9258004058158612,63.29345703125


==> wilsonfig2matchedlrprobet03.csv <==
VariantName,TargetTrainLoss2,MatchedTrainLoss,MatchedAbsErr,Epoch,p,lr,WeightDecay,TestAcc,TestLossMean,TestLossP95,TestLossP99,RgWB,RuDivRg,GainBW,GainND,UpdateND,TestAccPct
lr3em05-wd0p01-ppos0p3,0.3,0.296195,0.00380539,37,0.3,3e-05,0.01,0.622314,0.652136,1.01152,1.21634,13.578,0.609483,0.62313,2.54909,0.23377,62.2314
lr1em04-wd0p01-ppos0p3,0.3,0.299844,0.000156331,11,0.3,0.0001,0.01,0.62207,0.652566,1.00913,1.21212,13.682,0.588653,0.663396,2.6042,0.232575,62.207
lr3em04-wd0p01-ppos0p3,0.3,0.274385,0.0256151,4,0.3,0.0003,0.01,0.62439,0.649635,1.03191,1.2473,13.5987,0.585412,0.674238,2.62296,0.226752,62.439


==> wilsonfig2matchedpprobet05.csv <==
VariantName,TargetTrainLoss2,MatchedTrainLoss,MatchedAbsErr,Epoch,p,lr,WeightDecay,TestAcc,TestLossMean,TestLossP95,TestLossP99,RgWB,RuDivRg,GainBW,GainND,UpdateND,TestAccPct
lr1em04-wd0p01-ppos0p0,0.5,0.498767,0.00123346,46,0.0,0.0001,0.01,0.577515,0.675921,0.904538,1.01601,17.2355,0.995304,1.0,1.0,0.0655026,57.7515
lr1em04-wd0p01-ppos0p1,0.5,0.500036,3.62992e-05,22,0.1,0.0001,0.01,0.579102,0.675756,0.903084,1.01363,17.3546,0.868353,0.921322,1.39952,0.0898645,57.9102
lr1em04-wd0p01-ppos0p2,0.5,0.507259,0.00725913,10,0.2,0.0001,0.01,0.578735,0.6763,0.900899,1.01065,17.9265,0.789146,0.861008,1.95515,0.12426,57.8735
lr1em04-wd0p01-ppos0p3,0.5,0.493462,0.00653803,5,0.3,0.0001,0.01,0.584106,0.674478,0.903839,1.01659,17.6515,0.690038,0.800196,2.71082,0.174486,58.4106
lr1em04-wd0p01-ppos0p4,0.5,0.514686,0.0146856,2,0.4,0.0001,0.01,0.577393,0.67679,0.895484,0.999543,20.5946,0.66127,0.764406,3.78829,0.245706,57.73930000000001
lr1em04-wd0p01-ppos0p5,0.5,0.490057,0.00994313,1,0.5,0.0001,0.01,0.588745,0.673734,0.899851,1.01152,22.5374,0.778245,0.723514,5.09272,0.382872,58.8745


==> wilsonfig3sourcesignature.csv <==
Source,SourceLabel,InterpretationShort,MatchSet,TargetTrainLoss,NumGoodRuns,VariantValues,ExternalLogRange,ExternalMaxOverMin,WbGradLogRange,UpdateConversionLogRange,GainLogRange,ChannelUpdateLogRange,InternalMaxLogRange,DominantInternalMetric,SourceOrder
lr,Learning rate,progress-dominant,A-lr-probe-fixed-p0p3-wd1e-2,0.3,3,0.0001|0.0003|3e-05,0.0223237,1.02257,0.00763067,0.0402961,0.0285674,0.0304799,0.0402961,update-conversion,1
p,p exponent,coordinate-gain,A-p-probe-fixed-lr1e-4-wd1e-2,0.5,6,0.0|0.1|0.2|0.3|0.4|0.5,0.0100607,1.01011,0.268203,0.408887,1.62781,1.76561,1.76561,channel-update,2
batch,Batch size,stochastic observation,B-batch-probe-fixed-p0p3,0.3,3,128|32|512,0.00886584,1.00891,0.229342,0.0692423,0.284899,0.474391,0.474391,channel-update,3
beta2,$\\beta-2$,second-moment memory,C-beta2-probe-fixed-p0p3,0.5,3,0.9|0.99|0.999,0.00080942,1.00081,0.00966344,0.163672,0.0820288,0.0250633,0.163672,update-conversion,4
data,Data preset,statistical availability,D-data-probe-fixed-p0p3,0.5,3,dense-useful|sparse-spurious|sparse-useful,0.606854,1.83465,0.220517,0.147228,0.130138,0.464179,0.464179,channel-update,5
width,Hidden width,update freedom,E-hidden-probe-fixed-p0p3,0.5,3,16|256|64,0.146909,1.15825,0.945008,0.210833,0.120872,0.0387618,0.945008,wb-grad,6
activation,Activation,nonlinear gating,F-activation-probe-fixed-p0p3,0.5,4,gelu|leakyrelu|relu|tanh,0.0495064,1.05075,1.52268,0.676045,0.112552,0.159342,1.52268,wb-grad,7
beta1,$\\beta-1$,first-moment memory,G-beta1-probe-fixed-p0p3,0.5,3,0.0|0.5|0.9,0.00043192,1.00043,0.00297409,0.602955,0.000783236,1.18477,1.18477,channel-update,8
epsilon,$\\epsilon$,gain floor,H-eps-probe-fixed-p0p3,0.5,3,0.0001|1e-06|1e-08,0.0044399,1.00445,0.0195103,0.1848,0.824493,0.725672,0.824493,channel-gain,9
schedule,Schedule,trajectory ordering,I-schedule-probe,0.3,4,fixed-base|lr-down|p-down|wd-up,0.0571889,1.05886,0.174553,0.101358,0.6606,0.532947,0.6606,channel-gain,10


==> wilsonfig3sourcesignaturelong.csv <==
SourceOrder,Source,SourceLabel,Metric,Value
1,lr,Learning rate,external,0.0223237
1,lr,Learning rate,internal-max,0.0402961
1,lr,Learning rate,wb-grad,0.00763067
1,lr,Learning rate,update-conversion,0.0402961
1,lr,Learning rate,gain,0.0285674
1,lr,Learning rate,channel-update,0.0304799
2,p,p exponent,external,0.0100607
2,p,p exponent,internal-max,1.76561
2,p,p exponent,wb-grad,0.268203
2,p,p exponent,update-conversion,0.408887
2,p,p exponent,gain,1.62781
2,p,p exponent,channel-update,1.76561
3,batch,Batch size,external,0.00886584
3,batch,Batch size,internal-max,0.474391
3,batch,Batch size,wb-grad,0.229342
3,batch,Batch size,update-conversion,0.0692423
3,batch,Batch size,gain,0.284899
3,batch,Batch size,channel-update,0.474391
4,beta2,$\\beta-2$,external,0.00080942
4,beta2,$\\beta-2$,internal-max,0.163672
4,beta2,$\\beta-2$,wb-grad,0.00966344
4,beta2,$\\beta-2$,update-conversion,0.163672
4,beta2,$\\beta-2$,gain,0.0820288
4,beta2,$\\beta-2$,channel-update,0.0250633
5,data,Data preset,external,0.606854
5,data,Data preset,internal-max,0.464179
5,data,Data preset,wb-grad,0.220517
5,data,Data preset,update-conversion,0.147228
5,data,Data preset,gain,0.130138
5,data,Data preset,channel-update,0.464179
6,width,Hidden width,external,0.146909
6,width,Hidden width,internal-max,0.945008
6,width,Hidden width,wb-grad,0.945008
6,width,Hidden width,update-conversion,0.210833
6,width,Hidden width,gain,0.120872
6,width,Hidden width,channel-update,0.0387618
7,activation,Activation,external,0.0495064
7,activation,Activation,internal-max,1.52268
7,activation,Activation,wb-grad,1.52268
7,activation,Activation,update-conversion,0.676045
7,activation,Activation,gain,0.112552
7,activation,Activation,channel-update,0.159342
8,beta1,$\\beta-1$,external,0.00043192
8,beta1,$\\beta-1$,internal-max,1.18477
8,beta1,$\\beta-1$,wb-grad,0.00297409
8,beta1,$\\beta-1$,update-conversion,0.602955
8,beta1,$\\beta-1$,gain,0.000783236
8,beta1,$\\beta-1$,channel-update,1.18477
9,epsilon,$\\epsilon$,external,0.0044399
9,epsilon,$\\epsilon$,internal-max,0.824493
9,epsilon,$\\epsilon$,wb-grad,0.0195103
9,epsilon,$\\epsilon$,update-conversion,0.1848
9,epsilon,$\\epsilon$,gain,0.824493
9,epsilon,$\\epsilon$,channel-update,0.725672
10,schedule,Schedule,external,0.0571889
10,schedule,Schedule,internal-max,0.6606
10,schedule,Schedule,wb-grad,0.174553
10,schedule,Schedule,update-conversion,0.101358
10,schedule,Schedule,gain,0.6606
10,schedule,Schedule,channel-update,0.532947


==> wilsonfig4batchprobet03.csv <==
BatchSize,MatchedTrainLoss,Epoch,TestAcc,TestLossP95,TestLossP99,RgWB,RuDivRg,GainND,UpdateND,TestAccPct
32,0.292187,3,0.619263,1.01812,1.21618,16.1551,0.622676,2.3975,0.328819,61.9263
128,0.299844,11,0.62207,1.00913,1.21212,13.682,0.588653,2.6042,0.232575,62.207
512,0.298024,43,0.623779,1.01251,1.20826,12.8442,0.581019,3.18778,0.204612,62.3779


==> wilsonfig5beta1probet05.csv <==
BetaOne,MatchedTrainLoss,TestLossP95,TestLossP99,RgWB,RuDivRg,GainND,UpdateND
0.0,0.493538,0.904229,1.0179,17.704,1.26105,2.7087,0.570558
0.5,0.493529,0.904167,1.01803,17.6963,0.936,2.70916,0.402285
0.9,0.493462,0.903839,1.01659,17.6515,0.690038,2.71082,0.174486


==> wilsonfig5beta2probet05.csv <==
BetaTwo,MatchedTrainLoss,TestLossP95,TestLossP99,RgWB,RuDivRg,GainND,UpdateND
0.9,0.490439,0.903107,1.0163,17.4817,0.812746,2.49733,0.170167
0.99,0.492563,0.903793,1.01663,17.5975,0.741167,2.65161,0.173234
0.999,0.493462,0.903839,1.01659,17.6515,0.690038,2.71082,0.174486


==> wilsonfig5epsilonprobet05.csv <==
Epsilon,MatchedTrainLoss,TestLossP95,TestLossP99,RgWB,RuDivRg,GainND,UpdateND
1e-08,0.493462,0.903839,1.01659,17.6515,0.690038,2.71082,0.174486
1e-06,0.494399,0.90364,1.01627,17.6559,0.693699,2.11055,0.159149
0.0001,0.513428,0.899834,1.00913,17.9992,0.8301,1.18858,0.0844511


==> wilsonfig6activationprobet05.csv <==
Activation,MatchedTrainLoss,TestAcc,TestLossP95,TestLossP99,RgWB,RuDivRg,GainND,UpdateND,TestAccPct
gelu,0.491552,0.587158,0.893481,1.00054,18.4521,0.689815,2.81243,0.161397,58.7158
leakyrelu,0.511507,0.576172,0.904036,1.00955,21.7789,0.705364,2.79977,0.166375,57.6172
relu,0.493462,0.584106,0.903839,1.01659,17.6515,0.690038,2.71082,0.174486,58.4106
tanh,0.486186,0.579712,0.938827,1.05832,80.923,1.35624,3.03376,0.148785,57.9712


==> wilsonfig6dataprobet05.csv <==
DataPreset,MatchedTrainLoss,TestAcc,TestLossP95,TestLossP99,RgWB,RuDivRg,GainND,UpdateND,TestAccPct
dense-useful,0.513132,0.705444,1.22969,1.702,22.0065,0.798277,2.55715,0.254152,70.5444
sparse-spurious,0.493462,0.516113,0.932548,1.04641,17.6515,0.690038,2.71082,0.174486,51.61130000000001
sparse-useful,0.495955,0.96582,0.670259,0.746667,17.6723,0.688991,2.38003,0.277556,96.582


==> wilsonfig6widthprobet05.csv <==
HiddenWidth,MatchedTrainLoss,TestAcc,TestLossP95,TestLossP99,RgWB,RuDivRg,GainND,UpdateND,TestAccPct
16,0.509187,0.53186,1.0148,1.13829,10.3961,0.799899,2.76444,0.181382,53.186
64,0.493462,0.584106,0.903839,1.01659,17.6515,0.690038,2.71082,0.174486,58.4106
256,0.500893,0.582275,0.876152,0.97065,26.7473,0.647846,2.4497,0.180415,58.2275


==> wilsontabrepresentativematchedrows.csv <==
Probe,VariantName,TargetTrainLoss2,MatchedTrainLoss,MatchedAbsErr,Epoch,p,lr,WeightDecay,TestAcc,TestLossMean,TestLossP95,TestLossP99,RgWB,RuDivRg,GainBW,GainND,UpdateND,TestAccPct,BatchSize,BetaTwo,BetaOne,Epsilon,DataPreset,HiddenWidth,Activation
p-probe-t05,lr1em04-wd0p01-ppos0p0,0.5,0.498767,0.00123346,46.0,0.0,0.0001,0.01,0.577515,0.675921,0.904538,1.01601,17.2355,0.995304,1.0,1.0,0.0655026,57.7515,,,,,nan,,nan
p-probe-t05,lr1em04-wd0p01-ppos0p1,0.5,0.500036,3.62992e-05,22.0,0.1,0.0001,0.01,0.579102,0.675756,0.903084,1.01363,17.3546,0.868353,0.921322,1.39952,0.0898645,57.9102,,,,,nan,,nan
p-probe-t05,lr1em04-wd0p01-ppos0p2,0.5,0.507259,0.00725913,10.0,0.2,0.0001,0.01,0.578735,0.6763,0.900899,1.01065,17.9265,0.789146,0.861008,1.95515,0.12426,57.8735,,,,,nan,,nan
p-probe-t05,lr1em04-wd0p01-ppos0p3,0.5,0.493462,0.00653803,5.0,0.3,0.0001,0.01,0.584106,0.674478,0.903839,1.01659,17.6515,0.690038,0.800196,2.71082,0.174486,58.4106,,,,,nan,,nan
p-probe-t05,lr1em04-wd0p01-ppos0p4,0.5,0.514686,0.0146856,2.0,0.4,0.0001,0.01,0.577393,0.67679,0.895484,0.999543,20.5946,0.66127,0.764406,3.78829,0.245706,57.73930000000001,,,,,nan,,nan
p-probe-t05,lr1em04-wd0p01-ppos0p5,0.5,0.490057,0.00994313,1.0,0.5,0.0001,0.01,0.588745,0.673734,0.899851,1.01152,22.5374,0.778245,0.723514,5.09272,0.382872,58.8745,,,,,nan,,nan
lr-probe-t03,lr3em05-wd0p01-ppos0p3,0.3,0.296195,0.00380539,37.0,0.3,3e-05,0.01,0.622314,0.652136,1.01152,1.21634,13.578,0.609483,0.62313,2.54909,0.23377,62.2314,,,,,nan,,nan
lr-probe-t03,lr1em04-wd0p01-ppos0p3,0.3,0.299844,0.000156331,11.0,0.3,0.0001,0.01,0.62207,0.652566,1.00913,1.21212,13.682,0.588653,0.663396,2.6042,0.232575,62.207,,,,,nan,,nan
lr-probe-t03,lr3em04-wd0p01-ppos0p3,0.3,0.274385,0.0256151,4.0,0.3,0.0003,0.01,0.62439,0.649635,1.03191,1.2473,13.5987,0.585412,0.674238,2.62296,0.226752,62.439,,,,,nan,,nan
batch-t03,nan,,0.292187,,3.0,,,,0.619263,,1.01812,1.21618,16.1551,0.622676,,2.3975,0.328819,61.9263,32.0,,,,nan,,nan
batch-t03,nan,,0.299844,,11.0,,,,0.62207,,1.00913,1.21212,13.682,0.588653,,2.6042,0.232575,62.207,128.0,,,,nan,,nan
batch-t03,nan,,0.298024,,43.0,,,,0.623779,,1.01251,1.20826,12.8442,0.581019,,3.18778,0.204612,62.3779,512.0,,,,nan,,nan
beta2-t05,nan,,0.490439,,,,,,,,0.903107,1.0163,17.4817,0.812746,,2.49733,0.170167,,,0.9,,,nan,,nan
beta2-t05,nan,,0.492563,,,,,,,,0.903793,1.01663,17.5975,0.741167,,2.65161,0.173234,,,0.99,,,nan,,nan
beta2-t05,nan,,0.493462,,,,,,,,0.903839,1.01659,17.6515,0.690038,,2.71082,0.174486,,,0.999,,,nan,,nan
beta1-t05,nan,,0.493538,,,,,,,,0.904229,1.0179,17.704,1.26105,,2.7087,0.570558,,,,0.0,,nan,,nan
beta1-t05,nan,,0.493529,,,,,,,,0.904167,1.01803,17.6963,0.936,,2.70916,0.402285,,,,0.5,,nan,,nan
beta1-t05,nan,,0.493462,,,,,,,,0.903839,1.01659,17.6515,0.690038,,2.71082,0.174486,,,,0.9,,nan,,nan
epsilon-t05,nan,,0.493462,,,,,,,,0.903839,1.01659,17.6515,0.690038,,2.71082,0.174486,,,,,1e-08,nan,,nan
epsilon-t05,nan,,0.494399,,,,,,,,0.90364,1.01627,17.6559,0.693699,,2.11055,0.159149,,,,,1e-06,nan,,nan
epsilon-t05,nan,,0.513428,,,,,,,,0.899834,1.00913,17.9992,0.8301,,1.18858,0.0844511,,,,,0.0001,nan,,nan
data-t05,nan,,0.513132,,,,,,0.705444,,1.22969,1.702,22.0065,0.798277,,2.55715,0.254152,70.5444,,,,,dense-useful,,nan
data-t05,nan,,0.493462,,,,,,0.516113,,0.932548,1.04641,17.6515,0.690038,,2.71082,0.174486,51.61130000000001,,,,,sparse-spurious,,nan
data-t05,nan,,0.495955,,,,,,0.96582,,0.670259,0.746667,17.6723,0.688991,,2.38003,0.277556,96.582,,,,,sparse-useful,,nan
width-t05,nan,,0.509187,,,,,,0.53186,,1.0148,1.13829,10.3961,0.799899,,2.76444,0.181382,53.186,,,,,nan,16.0,nan
width-t05,nan,,0.493462,,,,,,0.584106,,0.903839,1.01659,17.6515,0.690038,,2.71082,0.174486,58.4106,,,,,nan,64.0,nan
width-t05,nan,,0.500893,,,,,,0.582275,,0.876152,0.97065,26.7473,0.647846,,2.4497,0.180415,58.2275,,,,,nan,256.0,nan
activation-t05,nan,,0.491552,,,,,,0.587158,,0.893481,1.00054,18.4521,0.689815,,2.81243,0.161397,58.7158,,,,,nan,,gelu
activation-t05,nan,,0.511507,,,,,,0.576172,,0.904036,1.00955,21.7789,0.705364,,2.79977,0.166375,57.6172,,,,,nan,,leakyrelu
activation-t05,nan,,0.493462,,,,,,0.584106,,0.903839,1.01659,17.6515,0.690038,,2.71082,0.174486,58.4106,,,,,nan,,relu
activation-t05,nan,,0.486186,,,,,,0.579712,,0.938827,1.05832,80.923,1.35624,,3.03376,0.148785,57.9712,,,,,nan,,tanh


==> wilsontabsourcemaptaxonomy.csv <==
Source,EntryPoint,Mechanism,MatchedSignature,Interpretation
learning rate,\(\eta\),global step scale and trajectory progress,external and internal differences mostly collapse after matched progress,progress-dominant
\(p\),\((v+\epsilon)^{-p}\),coordinate gain exponent,external losses collapse but gain/update ratios persist,coordinate-gain
batch size,\(g-B\),mini-batch observation sparsity and gradient noise,non-monotonic channel allocation remains,stochastic observation
\(\beta-2\),\(v-t\),second-moment memory,external losses collapse while update conversion shifts,EMA memory
\(\beta-1\),\(m-t\),first-moment memory,external losses collapse while update/gradient conversion persists,momentum memory
\(\epsilon\),\((v+\epsilon)^{-p}\),low-second-moment gain floor,gain ratios are strongly flattened by large epsilon,gain floor
data preset,"\((x,y)\)",statistical availability of useful or spurious channels,test distribution remains different under matched train loss,data-statistical
hidden width,\(J-w\),number of input-conditioned paths,weight--bias gradient demand changes strongly,model freedom
activation,\(\phi^{\prime}(u)\),nonlinear gradient gating,weight--bias gradient routing changes strongly,nonlinear gating
schedule,"\(\eta-t,p-t,\lambda-t\)",temporal ordering of allocation states,allocation trajectories differ across schedules,trajectory ordering

